Collective risk models with FGM dependence

We study copula-based collective risk models when the dependence structure is defined by a Farlie-Gumbel-Morgenstern (FGM) copula. By leveraging a one-to-one correspondence between the class of FGM copulas and multivariate symmetric Bernoulli distributions, we find convenient representations for the moments and Laplace-Stieltjes transform for the aggregate random variable defined from collective risk models with FGM dependence. We examine different components of this collective risk model, aiming to better understand the impact of the assumed dependence between a claim's frequency and severity. Relying on stochastic ordering, we analyze the impact of dependence on the aggregate claim amount random variable. Even if the FGM copula may only induce moderate dependence, we illustrate through numerical examples that the cumulative effect of FGM dependence can lead to substantial variations in key risk measures on aggregate random variables defined from collective risk models.

==> code/cond_exp.csv <==
"","V1","V2","V3"
"1",0,10.001,29.999
"2",1,10.0056,29.9944
"3",2,10.0173,29.9827
"4",3,10.03998,29.96002
"5",4,10.0775235,29.9224765
"6",5,10.13355444,29.86644556
"7",6,10.211262924,29.788737076
"8",7,10.313299596,29.686700404
"9",8,10.44172231365,29.55827768635
"10",9,10.59798191088,29.40201808912
"11",10,10.7829364523286,29.2170635476714
"12",11,10.996885543174,29.003114456826
"13",12,11.2396180392496,28.7603819607504
"14",13,11.5104679647349,28.4895320352651
"15",14,11.808374639815,28.191625360185
"16",15,12.131943992298,27.868056007702
"17",16,12.479508812387,27.520491187613
"18",17,12.8491863400629,27.1508136599371
"19",18,13.2389320763841,26.7610679236159
"20",19,13.6465891058508,26.3534108941492
"21",20,14.0699325256523,25.9300674743477
"22",21,14.5067088149344,25.4932911850656
"23",22,14.9546701564388,25.0453298435612
"24",23,15.411603855052,24.588396144948
"25",24,15.8753570921628,24.1246429078372
"26",25,16.3438573189305,23.6561426810695
"27",26,16.8151286319307,23.1848713680693
"28",27,17.2873044963954,22.7126955036046
"29",28,17.7586371896735,22.2413628103265
"30",29,18.2275043341027,21.7724956658973
"31",30,18.6924128770357,21.3075871229643
"32",31,19.1520008585923,20.8479991414077
"33",32,19.6050372866375,20.3949627133625
"34",33,20.0504204149676,19.9495795850324
"35",34,20.4871746958574,19.5128253041426
"36",35,20.9144466528563,19.0855533471437
"37",36,21.3314998946988,18.6685001053012
"38",37,21.7377094668936,18.2622905331064
"39",38,22.1325557143579,17.8674442856421
"40",39,22.5156178065883,17.4843821934117
"41",40,22.8865670564881,17.1134329435119
"42",41,23.2451601451771,16.7548398548229
"43",42,23.5912323479264,16.4087676520736
"44",43,23.9246908407911,16.0753091592089
"45",44,24.2455081535003,15.7544918464997
"46",45,24.553715821659,15.446284178341
"47",46,24.8493982802332,15.1506017197668
"48",47,25.1326870305408,14.8673129694592
"49",48,25.4037551044594,14.5962448955406
"50",49,25.6628118421953,14.3371881578047
"51",50,25.9100979936262,14.0899020063738
"52",51,26.145881147851,13.854118852149
"53",52,26.370451491046,13.629548508954
"54",53,26.5841178889593,13.4158821110407
"55",54,26.7872042872855,13.2127957127145
"56",55,26.9800464206705,13.0199535793295
"57",56,27.1629888191363,12.8370111808637
"58",57,27.3363820992105,12.6636179007895
"59",58,27.5005805259425,12.4994194740575
"60",59,27.6559398312294,12.3440601687706
"61",60,27.8028152734079,12.1971847265921
"62",61,27.9415599228499,12.0584400771501
"63",62,28.0725231582912,11.9274768417088
"64",63,28.1960493587857,11.8039506412143
"65",64,28.3124767764806,11.6875232235194
"66",65,28.422136575827,11.577863424173
"67",66,28.5253520253459,11.4746479746541
"68",67,28.6224378286439,11.3775621713561
"69",68,28.7136995819997,11.2863004180003
"70",69,28.7994333464982,11.2005666535018
"71",70,28.8799253233709,11.1200746766291
"72",71,28.9554516218921,11.0445483781079
"73",72,29.0262781098675,10.9737218901325
"74",73,29.0926603374398,10.9073396625602
"75",74,29.1548435256006,10.8451564743994
"76",75,29.2130626114552,10.7869373885448
"77",76,29.26754234291,10.73245765709
"78",77,29.3184974160609,10.6815025839391
"79",78,29.3661326491336,10.6338673508664
"80",79,29.4106431873746,10.5893568126254
"81",80,29.4522147338097,10.5477852661903
"82",81,29.4910238012702,10.5089761987298
"83",82,29.5272379815457,10.4727620184543
"84",83,29.5610162279436,10.4389837720564
"85",84,29.5925091479364,10.4074908520636
"86",85,29.6218593029391,10.3781406970609
"87",86,29.649201512601,10.350798487399
"88",87,29.6746631613087,10.3253368386913
"89",88,29.6983645048794,10.3016354951206
"90",89,29.7204189756919,10.2795810243081
"91",90,29.7409334847358,10.2590665152642
"92",91,29.7600087192796,10.2399912807204
"93",92,29.777739435057,10.2222605649429
"94",93,29.7942147420445,10.2057852579555
"95",94,29.8095183830671,10.1904816169329
"96",95,29.8237290046125,10.1762709953875
"97",96,29.8369204193594,10.1630795806406
"98",97,29.8491618600456,10.1508381399544
"99",98,29.8605182243972,10.1394817756028
"100",99,29.8710503109339,10.1289496890661
"101",100,29.880815045543,10.119184954457


==> code/cond_exp2.csv <==
"","x","y1","y2"
"1",0,5.0015,34.9985
"2",1,5.0084,34.9916
"3",2,5.02595,34.97405
"4",3,5.05997,34.94003
"5",4,5.11628525,34.88371475
"6",5,5.20033166,34.79966834
"7",6,5.316894386,34.683105614
"8",7,5.469949394,34.530050606
"9",8,5.662583470475,34.337416529525
"10",9,5.89697286632,34.10302713368
"11",10,6.1744046784929,33.8255953215071
"12",11,6.49532831476094,33.5046716852391
"13",12,6.85942705887436,33.1405729411256
"14",13,7.26570194710228,32.7342980528977
"15",14,7.71256195972252,32.2874380402775
"16",15,8.19791598844697,31.802084011553
"17",16,8.71926321858044,31.2807367814196
"18",17,9.27377951009435,30.7262204899056
"19",18,9.85839811457616,30.1416018854238
"20",19,10.4698836587761,29.5301163412239
"21",20,11.1048987884784,28.8951012115216
"22",21,11.7600632224016,28.2399367775984
"23",22,12.4320052346582,27.5679947653418
"24",23,13.117405782578,26.882594217422
"25",24,13.8130356382442,26.1869643617558
"26",25,14.5157859783958,25.4842140216042
"27",26,15.222692947896,24.777307052104
"28",27,15.9309567445931,24.0690432554069
"29",28,16.6379557845103,23.3620442154897
"30",29,17.3412565011541,22.6587434988459
"31",30,18.0386193155536,21.9613806844464
"32",31,18.7280012878885,21.2719987121115
"33",32,19.4075559299562,20.5924440700438
"34",33,20.0756306224514,19.9243693775486
"35",34,20.730762043786,19.269237956214
"36",35,21.3716699792845,18.6283300207155
"37",36,21.9972498420481,18.0027501579519
"38",37,22.6065642003403,17.3934357996597
"39",38,23.1988335715368,16.8011664284632
"40",39,23.7734267098824,16.2265732901176
"41",40,24.3298505847322,15.6701494152678
"42",41,24.8677402177657,15.1322597822343
"43",42,25.3868485218896,14.6131514781104
"44",43,25.8870362611866,14.1129637388134
"45",44,26.3682622302505,13.6317377697495
"46",45,26.8305737324885,13.1694262675115
"47",46,27.2740974203499,12.7259025796501
"48",47,27.6990305458112,12.3009694541888
"49",48,28.1056326566891,11.8943673433109
"50",49,28.4942177632929,11.5057822367071
"51",50,28.8651469904392,11.1348530095608
"52",51,29.2188217217765,10.7811782782236
"53",52,29.555677236569,10.444322763431
"54",53,29.876176833439,10.123823166561
"55",54,30.1808064309283,9.81919356907172
"56",55,30.4700696310057,9.52993036899427
"57",56,30.7444832287045,9.25551677129553
"58",57,31.0045731488158,8.99542685118423
"59",58,31.2508707889137,8.74912921108628
"60",59,31.4839097468441,8.5160902531559
"61",60,31.7042229101119,8.2957770898881
"62",61,31.9123398842749,8.08766011572514
"63",62,32.1087847374368,7.89121526256322
"64",63,32.2940740381785,7.70592596182151
"65",64,32.4687151647209,7.53128483527914
"66",65,32.6332048637406,7.36679513625943
"67",66,32.7880280380189,7.21197196198114
"68",67,32.9336567429659,7.06634325703413
"69",68,33.0705493729996,6.9294506270004
"70",69,33.1991500197472,6.80084998025276
"71",70,33.3198879850563,6.68011201494368
"72",71,33.4331774328381,6.56682256716191
"73",72,33.5394171648013,6.46058283519869
"74",73,33.6389905061597,6.36100949384032
"75",74,33.7322652884009,6.2677347115991
"76",75,33.8195939171827,6.18040608281727
"77",76,33.901313514365,6.09868648563504
"78",77,33.9777461240914,6.02225387590858
"79",78,34.0491989737004,5.95080102629955
"80",79,34.1159647810619,5.88403521893808
"81",80,34.1783221007145,5.82167789928551
"82",81,34.2365357019053,5.76346429809467
"83",82,34.2908569723185,5.70914302768151
"84",83,34.3415243419154,5.65847565808464
"85",84,34.3887637219046,5.61123627809538
"86",85,34.4327889544086,5.5672110455914
"87",86,34.4738022689016,5.52619773109845
"88",87,34.511994741963,5.48800525803703
"89",88,34.547546757319,5.45245324268097
"90",89,34.5806284635379,5.41937153646209
"91",90,34.6114002271037,5.38859977289631
"92",91,34.6400130789194,5.35998692108056
"93",92,34.6666091525856,5.33339084741442
"94",93,34.6913221130667,5.30867788693326
"95",94,34.7142775746007,5.28572242539928
"96",95,34.7355935069187,5.26440649308129
"97",96,34.7553806290391,5.2446193709609
"98",97,34.7737427900684,5.22625720993156
"99",98,34.7907773365958,5.20922266340424
"100",99,34.8065754664008,5.19342453359921
"101",100,34.8212225683145,5.17877743168555


==> code/density_cond_neg_dep.csv <==
"","x","marg","1","3","5","10","15","30","p1"
"1",0,0,0,0,0,0,0,0,0
"2",1,0.00045241870901798,0.000119750851093567,0.000255981258136622,0.000368568371395346,0.000571803485370134,0.000697996501231437,0.000855214910722184,0.000493534961120997
"3",2,0.00163746150615596,0.000435814164450856,0.000927899295560478,0.00133458122209736,0.0020686976347038,0.00252452616889883,0.00309242318489064,0.00178597971692851
"4",3,0.00333368199306773,0.000899287160797558,0.00189619320688461,0.00272008250117143,0.00420731518509511,0.00513076967089381,0.00628126159394871,0.00363456225323595
"5",4,0.00536256036828511,0.00148072643705411,0.00307037149571589,0.00438412774254381,0.0067556371704976,0.00822815794214991,0.0100627077552371,0.00584233759574063
"6",5,0.00758163324640792,0.00216552791124105,0.00438347057333464,0.0062164810378748,0.0095253152365253,0.0115798409449347,0.014139485485715,0.0082510395237881
"7",6,0.00987860944969248,0.00294844008755952,0.00578640525489226,0.0081318310130185,0.012365644790416,0.0149945100426637,0.0182696993303033,0.0107351472360235
"8",7,0.0121663399428895,0.00382859655615144,0.00724297563828673,0.0100647765326134,0.015158512483146,0.0183213217488647,0.0222617287427463,0.0131968475524864
"9",8,0.0143785268517511,0.00480566279250337,0.00872583462844751,0.0119656460631121,0.0178139481211619,0.0214452835726958,0.0259694070364301,0.015561689825366
"10",9,0.0164660712194943,0.00587723538621644,0.0102134565789693,0.0137971104572774,0.0202660950801487,0.0242828255710312,0.029287096011985,0.017774803738214
"11",10,0.0183939720585721,0.0070373890932687,0.0116880094737115,0.0155314973914327,0.0224695179375656,0.026777482834482,0.0321445896003554,0.0197975946722613
"12",11,0.0201387005637338,0.00827615742835828,0.0131339729383412,0.0171486965003106,0.0243958207677133,0.0288957147562031,0.0345019376594175,0.0216048575804656
"13",12,0.0216859832576786,0.00957970181148539,0.0145373302985976,0.0186345439243102,0.0260305740213537,0.0306229268145952,0.0363443401356571,0.0231822652341743
"14",13,0.0230289365113741,0.010930937261029,0.0158851741162636,0.0199795847404245,0.027370555036898,0.0319597660920752,0.0376772652578397,0.0245241948456864
"15",14,0.0241665024662774,0.0123104168784324,0.0171655879660354,0.0211781260549635,0.0284213052450854,0.0329187496509704,0.0385219207253779,0.0256318613591572
"16",15,0.0251021430166984,0.0136973192046751,0.0183676946351721,0.0222275090405416,0.0291950011263733,0.0335212655307121,0.0389111708598164,0.0265117279822293
"17",16,0.0258427543033159,0.0150704240378275,0.0194817878107687,0.0231275429950176,0.0297086289554715,0.0337949655572025,0.0388859552350629,0.0271741659091628
"18",17,0.0263977692256202,0.0164089993278336,0.0204994882543113,0.0238800576150367,0.0299824469510869,0.0337715506114493,0.0384922306491819,0.0276323362916387
"19",18,0.026778419891897,0.0176935525118348,0.0214138854253898,0.0244885407258486,0.0300387134084536,0.0334849339737434,0.0377784308232415,0.0279012686692081
"20",19,0.0269971357696856,0.0189064237425244,0.0222196413151663,0.0249578376561927,0.029900655971243,0.0329697572590649,0.0367934175444147,0.0279971114134921
"21",20,0.0270670566473225,0.020032216311926,0.0229130451613177,0.0252938954500711,0.0295916553427134,0.0322602261014433,0.0355848827588463,0.0279365312955176
"22",21,0.0270016424297825,0.0210580719980039,0.0234920162457654,0.0255035404174691,0.0291346162348214,0.0313892286354599,0.0341981525147028,0.0277362410224743
"23",22,0.0268143643236848,0.0219738070213131,0.0239560577134349,0.0255942814259322,0.0285514989376779,0.0303876983476447,0.0326753396150515,0.0274126354509442
"24",23,0.0265184641646816,0.0227719287500222,0.024306167878878,0.0255741341010728,0.0278629862816219,0.0292841834058552,0.0310547913108947,0.0269815191035721
"25",24,0.0261267705473508,0.0234475551062481,0.024544717339999,0.0254514629877269,0.0270882627042154,0.0281045865497603,0.0293707803833375,0.0264579095344534
"26",25,0.0256515620699684,0.0239982585546157,0.0246753008522019,0.025234839941116,0.0262448844055078,0.0268720425506865,0.0276533917038958,0.0258559029538884
"27",26,0.0251044694364449,0.0244238552116948,0.0247025727092478,0.0249329177485477,0.0253487219996797,0.0256069037254262,0.0259285611484174,0.0251885902956836
"28",27,0.0244964093936388,0.0247261574900255,0.0246320736284724,0.0245543183709905,0.0244139595132217,0.0243268077055529,0.0242182290453757,0.0244680135615011
"29",28,0.0238375445490854,0.024908706154448,0.0244700560774075,0.0241075353525807,0.023453135939576,0.0230468053902439,0.0225405757684422,0.0237051537888721
"30",29,0.0231372640337192,0.0249764949937902,0.0242233137760436,0.0236008499597241,0.0224772177695625,0.0217795305834155,0.0209103123546613,0.022909943353261
"31",30,0.0224041807655388,0.0249356986882632,0.0238990198843618,0.0230422605422944,0.0214956929334964,0.0205353961276411,0.0193390039547054,0.0220912965278987
"32",31,0.0216461417501045,0.0247934120076118,0.0235045772192742,0.0224394245016399,0.0205166783923982,0.019322804334341,0.017835408385691,0.0212571532913115
"33",32,0.0208702484369235,0.0245574062822708,0.0230474827890976,0.0217996121335827,0.0195470351950783,0.0181483621421296,0.0164058160013523,0.0204145322987345
"34",33,0.0200828846499752,0.0242359071869225,0.0225352080144889,0.0211296715083454,0.0185924861791029,0.0170170937076233,0.0150543805019897,0.0195695897296783
"35",34,0.0192897500370685,0.0238373962732213,0.0219750952330659,0.0204360034643424,0.0176577326482555,0.0159326450573142,0.0137834331898515,0.0187276814011395
"36",35,0.0184958973461701,0.0233704373776099,0.0213742704597299,0.0197245457342092,0.0167465673234142,0.0148974770285418,0.0125937755662981,0.0178934261063292
"37",36,0.0177057721458456,0.0228435279905261,0.0207395718873558,0.0190007651905208,0.015861981656749,0.0139130440321631,0.0114849471090273,0.0170707686144806
"38",37,0.0169232538689473,0.022264974877213,0.0200774932497219,0.0182696571939441,0.015006266240848,0.0129799572125923,0.010455466610757,0.0162630411600605
"39",38,0.0161516972801516,0.0216427926567172,0.0193941409146191,0.0175357510451165,0.014181103554777,0.0120981313966783,0.00950304665704651,0.0154730225706884
"40",39,0.0153939736545342,0.0209846236426563,0.0186952034135154,0.0168031205795147,0.0133876526872505,0.0112669158447198,0.00862478172140533,0.0147029944425192
"41",40,0.0146525111109873,0.0202976769961505,0.017985932028784,0.0160753989979027,0.0126266259807679,0.0104852092760379,0.00781731100863621,0.0139547939791132
"42",41,0.0139293336751803,0.0195886851093688,0.0172711310351956,0.0153557970895979,0.0118983577658024,0.00975155996647456,0.00707695762652003,0.013229863273202
"43",42,0.0132260987556613,0.0188638751016974,0.0165551562154481,0.0146471240780519,0.0112028655151722,0.00906425193135112,0.00639984595080776,0.0125292949376119
"44",43,0.0125441328067798,0.0181289533470713,0.0158419203279715,0.0139518103948312,0.0105399038580332,0.00842137833705039,0.00578199920341795,0.0118538740883168
"45",44,0.0118844650261702,0.0173891010412007,0.0151349042888296,0.0132719317662089,0.00990901196119832,0.00782090334652935,0.00521941931826108,0.0112041167546496
"46",45,0.0112478589949703,0.0166489789451032,0.0144371729296806,0.0126092340739595,0.00930955482179023,0.00726071361486248,0.00470815114812252,0.0105803048438303
"47",46,0.0106348422178223,0.0159127395932356,0.0137513943034619,0.0119651585267895,0.00874075902714479,0.00673866062375414,0.00424433299019478,0.00998251782310833
"48",47,0.010045733558823,0.0151840454199466,0.0130798616231637,0.0113408667497894,0.00820174353166737,0.00625259498982533,0.00382423529402077,0.00941066130632462
"49",48,0.00948066860047108,0.0144660914285818,0.0124245170324477,0.0107372654653947,0.00769154598108605,0.0058003938092221,0.0034442892773183,0.00886449274531132
"50",49,0.00893962297664467,0.0137616311969852,0.0117869765167269,0.0101550304999845,0.00720914508633882,0.00537998201771731,0.00310110702305071,0.00834364443255764
"51",50,0.00842243374885683,0.0130730051766538,0.0111685553673322,0.00959462990508288,0.00675347951540213,0.00498934865643153,0.00279149447339387,0.00784764402182575
"52",51,0.00792881890845309,0.0124021703971068,0.0105702937080026,0.00905634603105703,0.00632346373422748,0.00462655884271516,0.00251245857908522,0.007375932769406
"53",52,0.00745839509686857,0.0117507308299309,0.00999298168118867,0.00854029643429429,0.00591800118951236,0.00428976215667066,0.00226120971050771,0.00692788169165862
"54",53,0.0070106936422554,0.0111199677971947,0.00943718397109364,0.00804645353629937,0.00553599518771284,0.0039771980684236,0.00203516029287215,0.00650280582535279
"55",54,0.00658517501432927,0.0105108699259067,0.00890326341090471,0.00757466298528323,0.00517635778753259,0.00368719895104563,0.00183192049404375,0.00609997676683093
"56",55,0.0061812418006769,0.00992416225388251,0.00839140348346402,0.00712466069799419,0.00483801698780247,0.00341819114990535,0.0016492916710832,0.00571863365477508
"57",56,0.00579825030744524,0.00936033418316125,0.00790162957809972,0.0066960885821811,0.00451992245965359,0.00316869451165731,0.00148525817095753,0.00535799274977247
"58",57,0.00543552088566208,0.00881966605559963,0.00743382891199998,0.00628850895861185,0.0042210500414484,0.00293732071523285,0.0013379779821448,0.00501725575229902
"59",58,0.00509234708172212,0.00830225419231374,0.00698776906298799,0.00590141771643778,0.00394040518718465,0.00272277069298523,0.00120577264667887,0.00469561698940181
"60",59,0.00476800370706635,0.00780803429517681,0.00656311509250552,0.00553425624732263,0.00367702553403305,0.00252383138231119,0.00108711676597291,0.00439226958943471
"61",60,0.00446175391799945,0.00733680315561756,0.00615944526371526,0.00518642221255633,0.00342998273224077,0.0023393720062499,0.000980627367780475,0.00410641075379945
"62",61,0.00417285539210334,0.00688823865451308,0.00577626538055756,0.00485727920373482,0.00319838366070202,0.00216834004530516,0.000885053345058767,0.00383724622483921
"63",62,0.0039005656829604,0.00646191806802597,0.00541302178999281,0.00454616536186622,0.00298137113390484,0.00200975703156374,0.000799265129406964,0.00358399403986241
"64",63,0.00364414683001387,0.00605733471874687,0.00506911310213321,0.0042524010222872,0.00277812419052707,0.00186271426959512,0.000722244721271215,0.00334588765275473
"65",64,0.00340286929546022,0.00567391303036203,0.00474390069208392,0.00397529545383754,0.00258785804048403,0.00172636856612281,0.000653076165369395,0.00312217849676449
"66",65,0.00317601529516512,0.00531102205809179,0.00443671805358751,0.00371415276060876,0.00240982373553374,0.0015999380315797,0.00059093653196507,0.0029121380548034
"67",66,0.00296288158577931,0.00496798757708644,0.00414687907846406,0.00346827701348688,0.00224330761843511,0.0014826980009526,0.000535087441938807,0.00271505949696607
"68",67,0.00276278176555063,0.00464410281749285,0.00387368533777651,0.00323697667685393,0.00208763059695244,0.00137397710836717,0.000484867155355057,0.00253025893890608
"69",68,0.00257504814181719,0.00433863793861397,0.00361643244099359,0.00301956839337345,0.00194214728153821,0.00127315353928561,0.000439683228758948,0.00235707636917938
"70",69,0.00239903321384998,0.00405084833599823,0.00337441554849022,0.00281538018691335,0.00180624501915285,0.00117965147564148,0.000399005735180676,0.00219487628864065
"71",70,0.00223411081560857,0.00377998187487408,0.00314693411079562,0.00262375414048285,0.00167934285025372,0.00109293774241265,0.000362361032261336,0.00204304810041844
"72",71,0.00207967695909171,0.00352528514147942,0.00293329590530802,0.00244404860268703,0.00156089041138017,0.00101251865876338,0.000329326057591057,0.00190100628486402
"73",72,0.00193515041531235,0.00328600880086366,0.00273282043794405,0.00227563997272123,0.00145036680186474,0.000937937092731302,0.000299523125873493,0.00176819039013185
"74",73,0.001799973066504,0.00306141214594608,0.00254484177354942,0.00211792411041169,0.00134727942991204,0.000868769715287697,0.000272615199559226,0.00164406486567408
"75",74,0.00167361005997277,0.00285076691823637,0.00236871085500464,0.00197031741431726,0.00125116285051878,0.000804624447280998,0.000248301602831808,0.00152811876288401
"76",75,0.00155554979104078,0.00265336047586008,0.00220379736693138,0.00183225760748618,0.00116157760538425,0.000745138091129807,0.000226314148035027,0.00141986532437772
"77",76,0.00144530373977648,0.00246849837954446,0.00204949119583411,0.00170320426714787,0.00107810907301316,0.000689974138033124,0.000206413643588451,0.00131884148092876
"78",77,0.00134240618366791,0.00229550646214068,0.00190520353447192,0.00158263913143988,0.00100036633558465,0.000638820740800877,0.000188386752974121,0.00122460727284543
"79",78,0.00124641380605651,0.00213373244218974,0.0017703676743053,0.00147006621324378,0.000927981067802808,0.000591388842084889,0.000172043175344632,0.00113674521057937
"80",79,0.00115690521800259,0.00198254713706427,0.00164443952604542,0.00136501174834389,0.000860606451812376,0.000547410447731989,0.000157213119581156,0.00105485958755676
"81",80,0.00107348040928804,0.00184134532639805,0.00152689790468246,0.00126702400243818,0.000797916121322851,0.000506637035123249,0.000143745045121585,0.00097857575661152
"82",81,0.000995760142467722,0.00170954631189572,0.0014172446119071,0.00117567295902394,0.000739603137303176,0.000468838086654153,0.000131503644504769,0.00090753937995415
"83",82,0.000923385302246343,0.00158659421522938,0.00131500434557991,0.00109054990785307,0.000685378996962632,0.000433799738907462,0.000120368044274154,0.000841415661315855
"84",83,0.00085601621097334,0.00147195805159805,0.00121972446285676,0.00101126695150032,0.000634972677198511,0.000401323538539451,0.000110230202603694,0.000779888567750062
"85",84,0.000793331919702977,0.0013651316126621,0.00113097462074551,0.000937456445607837,0.000588129713249757,0.000371225296414048,0.000100993483712872,0.000722660047539489
"86",85,0.000735029483050952,0.00126563318897436,0.00104834631525143,0.000868770386554794,0.000544611312932204,0.000343334032056837,9.25713907976123e-05,0.000669449249734576
"87",86,0.000680823224982708,0.00117300515871003,0.000971452337859672,0.000804879758644502,0.000504193506532547,0.000317491001045496,8.48864407988864e-05,0.000619991750027646
"88",87,0.000630444001682699,0.00108681346644629,0.000899926165897728,0.000745473851394788,0.000466666332193713,0.000293548798492543,7.78691658465255e-05,0.000574038786936638
"89",88,0.000583638466769685,0.00100664701294901,0.000833421301309041,0.000690259556152042,0.000431833056425103,0.000271370532301107,7.14572276426874e-05,0.000531356511623926
"90",89,0.000540168343332006,0.000932116974379151,0.000771610570542406,0.00063896065001617,0.000399509429209535,0.00025082906037815,6.55946323820757e-05,0.00049172525410146
"91",90,0.000499809706551052,0.000862856067021684,0.00071418539660888,0.00059131707395367,0.000369522973048538,0.00023180628646781,6.02310350422081e-05,0.000454938808065918
"92",91,0.00046235228005332,0.000798517771552325,0.000660855052868082,0.000547084210980278,0.000341712305183732,0.000214192509717362,5.53211230168241e-05,0.000420803736160185
"93",92,0.000427598748574579,0.000738775528977032,0.000611345906767466,0.000506032169404188,0.000315926492150061,0.000197885823508373,5.0824070110961e-05,0.000389138697064164
"94",93,0.00039536408902736,0.000683321918692166,0.000565400660560325,0.000467945075327399,0.000292024435753145,0.000182791559475288,4.67030528706171e-05,0.000359773795473283
"95",94,0.000365474921629201,0.000631867827604593,0.000522777594959828,0.000432620377898038,0.000269874289514935,0.000168821772993398,4.29248220875322e-05,0.00033254995572213
"96",95,0.000337768882368249,0.000584141617906671,0.000483249820736605,0.000399868170182831,0.000249352904596792,0.000155894766748509,3.945932310539e-05,0.000307318319548893
"97",96,0.000312094017749855,0.00053988829990739,0.000446604542426219,0.00036951052797897,0.000230345304185059,0.000143934649303122,3.62793592629531e-05,0.00028393966826971
"98",97,0.000288308202477883,0.00049886871526455,0.000412642337570317,0.000341380868401529,0.000212744185309315,0.000132870925849758,3.3360293447761e-05,0.000262283869436835
"99",98,0.000266278580473314,0.000460858735031452,0.000381176454262449,0.000315323329659968,0.000196449447056496,0.00012263811859317,3.06797833065515e-05,0.000242229347887477
"100",99,0.000245881029416287,0.000425648476113251,0.000352032129197696,0.000291192173069138,0.00018136774414365,0.00011317541443102,2.82175461709277e-05,0.000223662580948123
"101",100,0.000226999648812424,0.000393041539011958,0.00032504592792644,0.000268851208021053,0.000167412064817266,0.000104426337809184,2.59551502142003e-05,0.000206477617439448
"102",101,0.000209526271426646,0.000362854269114789,0.000300065108579483,0.000248173240368486,0.000154501332056995,9.63384468147486e-05,2.38758287628176e-05,0.000190575620026988
"103",102,0.000193359997794827,0.000334915043238708,0.000276947009957297,0.00022903954443547,0.000142560027075454,8.88630507387567e-05,2.19643150480546e-05,0.000175864430380415
"104",103,0.000178406753412646,0.000309063582675897,0.00025555846455435,0.000211339358668775,0.000131517834123008,8.19549474934516e-05,2.020669500511e-05,0.000162258156537413
"105",104,0.000164578868109447,0.000285150293582494,0.00023577523681435,0.000194969404774562,0.000121309305626405,7.55721794066624e-05,1.85902760115597e-05,0.000149676781815025
"106",105,0.000151794677040481,0.000263035635208977,0.000217481486678653,0.00017983343004202,0.000111873546712456,6.96758060405182e-05,1.71034697090307e-05,0.000138045794570218
"107",106,0.000139978142671585,0.000242589516178468,0.000200569258293302,0.000165841772437793,0.000103153918192134,6.42296927941812e-05,1.57356872744817e-05,0.000127295838080847
"108",107,0.000129058497084183,0.000223690718772837,0.000184937993575793,0.000152910947958402,9.50977571061887e-05,5.92003141519614e-05,1.44772457037723e-05,0.000117362379796822
"109",108,0.000118969903893955,0.000206226350980538,0.000170494070206851,0.000140963259650085,8.76561139603257e-05,5.45565705301333e-05,1.33192838431723e-05,0.00010818539919786
"110",109,0.000109651139051934,0.000190091325889496,0.000157150363501749,0.000129926427644107,8.0783505805834e-05,5.02696177590213e-05,1.22536870567126e-05,9.97090934877414e-05
"111",110,0.000101045289780986,0.000175187867868887,0.000144825831526827,0.000119733239508596,7.44376843500841e-05,4.63127083123623e-05,1.12730195511719e-05,9.18816003543918e-05
"112",111,9.30994708922169e-05,0.000161425044871215,0.000133445122757056,0.00011032122018337,6.85794183103151e-05,4.26610434644248e-05,1.03704634981415e-05,8.46547370296442e-05
"113",112,8.5764557723951e-05,0.000148718326097174,0.000122938205517184,0.000101632320740333,6.31722892533666e-05,3.92916356175832e-05,9.53976419592062e-06,7.79837548913055e-05
"114",113,7.89949349493869e-05,0.000136989164197348,0.000113240018410041,9.36126251973906e-05,5.8182500193347e-05,3.61831800996853e-05,8.77518060465175e-06,7.18271088625603e-05
"115",114,7.27482605071559e-05,0.000126164601133873,0.000104290140908799,8.62120746070849e-05,5.3578696248501e-05,3.33159357821993e-05,8.07144066762581e-06,6.61462408791347e-05
"116",115,6.69852439209456e-05,0.000116176896789436,9.60324832737854e-05,7.93842076410161e-05,4.93317966876035e-05,3.06716139172932e-05,7.4237009014157e-06,6.09053767124804e-05
"117",116,6.1669438289474e-05,0.000106963179388092,8.8414994947113e-05,7.30859168967168e-05,4.54148377249686e-05,2.82332746351723e-05,6.82750979861722e-06,5.60713354570605e-05
"118",117,5.67670452458038e-05,9.84651167804808e-05,8.1389390578612e-05,6.72772201638443e-05,4.18028254514928e-05,2.59852305825684e-05,6.27877464054926e-06,5.16133510111808e-05
"119",118,5.22467322047651e-05,9.06286076433462e-05,7.4910892843073e-05,6.19210459006983e-05,3.84725983169868e-05,2.39129572196256e-05,5.77373136421754e-06,4.75029049033674e-05
"120",119,4.80794612386503e-05,8.34034916483502e-05,6.89379912205689e-05,5.69830321893447e-05,3.54026986063045e-05,2.20030093258654e-05,5.3089171690041e-06,4.37135698396987e-05
"121",120,4.42383289439631e-05,7.67432776666537e-05,6.34322159276747e-05,5.2431338457444e-05,3.25732523783804e-05,2.02429432967458e-05,4.88114558462393e-06,4.02208633714957e-05
"122",121,4.06984166854999e-05,7.06048890925251e-05,5.83579262069293e-05,4.82364692766848e-05,2.99658573632049e-05,1.86212448407866e-05,4.48748375353497e-06,3.70021111071035e-05
"123",122,3.74366506281234e-05,6.49484253902622e-05,5.36821122041695e-05,4.43711095710351e-05,2.75634783369335e-05,1.7127261713565e-05,4.12523170874874e-06,3.40363189159489e-05
"124",123,3.44316709909931e-05,5.97369389931575e-05,4.93742096877861e-05,4.08099705924378e-05,2.5350349519725e-05,1.57511411492631e-05,3.79190345236079e-06,3.13040535974672e-05
"125",124,3.16637099835345e-05,5.49362267103133e-05,4.54059268899869e-05,3.7529646046742e-05,2.33118835644954e-05,1.44837716730782e-05,3.48520966152874e-06,2.87873315116855e-05
"126",125,2.91144779068646e-05,5.05146348261907e-05,4.17510827773256e-05,3.45084777782636e-05,2.14345867275513e-05,1.33167289988119e-05,3.20304186744699e-06,2.64695146921165e-05
"127",126,2.67670569285968e-05,4.6442877108294e-05,3.83854560856861e-05,3.17264304471672e-05,1.97059798340009e-05,1.22422257355066e-05,2.94345796942802e-06,2.43352139850388e-05
"128",127,2.46058020627847e-05,4.26938649698644e-05,3.5286644483262e-05,2.91649746596236e-05,1.81145246719403e-05,1.12530646451889e-05,2.70466896078893e-06,2.23701987821344e-05
"129",128,2.26162489101287e-05,3.92425490664984e-05,3.24339332535548e-05,2.68069780362459e-05,1.66495554696612e-05,1.03425952107465e-05,2.48502675610448e-06,2.0561312935746e-05
"130",129,2.07850277363733e-05,3.60657716378599e-05,2.98081729188001e-05,2.46366037294944e-05,1.53012151295418e-05,9.50467328878802e-06,2.28301302074666e-06,1.88963964676503e-05
"131",130,1.90997834889899e-05,3.31421289378379e-05,2.73916652523128e-05,2.26392159254326e-05,1.40603959108509e-05,8.7336236371105e-06,2.09722891367096e-06,1.73642127031772e-05
"132",131,1.75491013737238e-05,3.0451843128387e-05,2.51680571558673e-05,2.08012918893221e-05,1.29186842714498e-05,8.02420512020437e-06,1.92638566330055e-06,1.5954380482698e-05
"133",132,1.61224376333336e-05,2.79766430436641e-05,2.31222419052522e-05,1.91103401379697e-05,1.1868309595312e-05,7.37157840913031e-06,1.76929590424148e-06,1.46573111219444e-05
"134",133,1.48100551908414e-05,2.56996532617918e-05,2.12402672934669e-05,1.7554824344438e-05,1.09020965489197e-05,6.77127600417416e-06,1.62486570956331e-06,1.34641498112857e-05
"135",134,1.36029638388221e-05,2.36052909515115e-05,1.95092502265639e-05,1.61240926026403e-05,1.00134208249586e-05,6.21917441998025e-06,1.49208725960748e-06,1.23667211619728e-05
"136",135,1.2492864674675e-05,2.16791699900292e-05,1.79172973518351e-05,1.4808311700435e-05,9.19616804633597e-06,5.71146838343477e-06,1.37003209383524e-06,1.13574786244627e-05
"137",136,1.14720984994397e-05,1.99080118764364e-05,1.64534313218301e-05,1.35984060700893e-05,8.44469561741031e-06,5.2446469044691e-06,1.2578448971814e-06,1.04294575202603e-05
"138",137,1.05335979145417e-05,1.82795629921438e-05,1.51075223205656e-05,1.24860011043853e-05,7.75379732247116e-06,4.81547108921951e-06,1.15473777681103e-06,9.57623144427628e-06
"139",138,9.67084286688571e-06,1.67825177857644e-05,1.38702245001989e-05,1.14633705451861e-05,7.11867048396655e-06,4.42095357365896e-06,1.05998498914547e-06,8.79187180949621e-06
"140",139,8.87781940797322e-06,1.54064474848e-05,1.27329169974004e-05,1.0523387668971e-05,6.53488550476619e-06,4.05833946394385e-06,9.72918080587461e-07,8.07091031982608e-06
"141",140,8.14898144721497e-06,1.41417339602997e-05,1.16876492186613e-05,9.65948001069573e-06,5.99835762989687e-06,3.72508867732978e-06,8.9292140857927e-07,7.40830417031685e-06
"142",141,7.47921529336084e-06,1.297950839339e-05,1.07270901028218e-05,8.86558738334401e-06,5.50532077371811e-06,3.41885958463771e-06,8.1942801251389e-07,6.79940378661566e-06
"143",142,6.86380679099695e-06,1.19115944142072e-05,9.844481087217e-06,8.13612296573753e-06,5.05230326844428e-06,3.1374938619251e-06,7.51915806624941e-07,6.23992292745411e-06
"144",143,6.29841087138717e-06,1.09304554043272e-05,9.03359252102646e-06,7.46593724557132e-06,4.636105399291e-06,2.87900246526371e-06,6.899040693357e-07,5.72591098529346e-06
"145",144,5.77902334858576e-06,1.00291456732983e-05,8.28868328570595e-06,6.85028461827422e-06,4.25377860035282e-06,2.64155264837402e-06,6.32950205681e-07,5.25372733092465e-06
"146",145,5.30195480274492e-06,9.20126523836157e-06,7.60446339779426e-06,6.28479245517664e-06,3.90260619363016e-06,2.42345594833739e-06,5.80646761350604e-07,4.82001755789343e-06
"147",146,4.86380640291208e-06,8.44091795392895e-06,6.97605938396104e-06,5.76543246663219e-06,3.58008556144175e-06,2.22315706972769e-06,5.3261866866089e-07,4.42169149211224e-06
"148",147,4.46144753138028e-06,7.74267275390599e-06,6.39898223191338e-06,5.28849419720875e-06,3.28391164980651e-06,2.03922360229223e-06,4.88520706361633e-07,4.05590284095575e-06
"149",148,4.09199508085034e-06,7.10152778552744e-06,5.86909773374677e-06,4.85056050087019e-06,3.01196170728045e-06,1.87033651178976e-06,4.48035156642824e-07,3.72003036454193e-06
"150",149,3.75279430430845e-06,6.5128772280636e-06,5.38259905053921e-06,4.44848485423805e-06,2.76228117021187e-06,1.71528134777911e-06,4.108696440372e-07,3.41166045979939e-06
"151",150,3.44140110564554e-06,5.97248060357992e-06,4.93598133847725e-06,4.07937037558249e-06,2.53307061145311e-06,1.57294011606385e-06,3.76755142130183e-07,3.12857105533904e-06
"152",151,3.15556566666945e-06,5.47643439993635e-06,4.526018287604e-06,3.74055042617231e-06,2.32267367526241e-06,1.44228376715263e-06,3.45444135101567e-07,2.86871672210837e-06
"153",152,2.89321731331287e-06,5.02114583842937e-06,4.14974043442122e-06,3.42957067904258e-06,2.12956592646285e-06,1.32236525550786e-06,3.1670892214239e-07,2.63021491133218e-06
"154",153,2.65245053054338e-06,4.60330862994782e-06,3.80441511909504e-06,3.14417254814233e-06,1.95234454691959e-06,1.21231312754142e-06,2.90340053724961e-07,2.41133323735856e-06
"155",154,2.43151204176062e-06,4.21988057426945e-06,3.48752796693693e-06,2.88227787823236e-06,1.7897188170683e-06,1.11132559929005e-06,2.66144889561777e-07,2.21047772875392e-06
"156",155,2.22878887434244e-06,3.86806286720442e-06,3.19676578218991e-06,2.64197480283907e-06,1.64050132459606e-06,1.01866508747677e-06,2.43946268877027e-07,2.02618197634827e-06
"157",156,2.04279733849872e-06,3.54528098973098e-06,2.93000074997481e-06,2.42150468406061e-06,1.50359984645881e-06,9.33653160252715e-07,2.23581284338994e-07,1.85709711194193e-06
"158",157,1.87217285173037e-06,3.24916706209983e-06,2.68527584957041e-06,2.21925005409155e-06,1.37800985423236e-06,8.55665876325246e-07,2.04900151668298e-07,1.70198255606673e-06
"159",158,1.71566054599149e-06,2.97754355414294e-06,2.46079138904424e-06,2.03372348400399e-06,1.26280759635373e-06,7.8412948342661e-07,1.87765167550778e-07,1.55969747756827e-06
"160",159,1.57210659913521e-06,2.72840825073935e-06,2.25489257764303e-06,1.86355731062128e-06,1.15714371413129e-06,7.18516449171759e-07,1.72049749049402e-07,1.42919291185829e-06
"161",160,1.44045023640652e-06,2.49992037859772e-06,2.0660580583207e-06,1.70749415726532e-06,1.06023735149949e-06,6.58341799304332e-07,1.57637548230926e-07,1.30950448849524e-06
"162",161,1.31971635164682e-06,2.29038780724167e-06,1.89288932835103e-06,1.56437818877199e-06,9.71370721381743e-07,6.03159740145837e-07,1.4442163620384e-07,1.19974572230363e-06
"163",162,1.20900870151177e-06,2.09825524335792e-06,1.7341009811663e-06,1.43314704547075e-06,8.89884094215467e-07,5.52560543753017e-07,1.32303751207805e-07,1.09910182555325e-06
"164",163,1.1075036293926e-06,1.92209334351674e-06,1.58851170740499e-06,1.3128244048333e-06,8.15171176698686e-07,5.06167675860687e-07,1.21193605804245e-07,1.00682400180423e-06
"165",164,1.01444427888706e-06,1.7605886757238e-06,1.45503599766176e-06,1.20251312323033e-06,7.46674851150495e-07,4.63635148149687e-07,1.1100824859584e-07,9.22224184895998e-07
"166",165,9.29135259603584e-07,1.6125344653384e-06,1.33267649363346e-06,1.10138891371201e-06,6.83883248047876e-07,4.24645077739008e-07,1.01671476251845e-07,8.44670189231866e-07
"167",166,8.50937730816263e-07,1.47682206561768e-06,1.22051693826377e-06,1.00869451896302e-06,6.26326126320461e-07,3.88905438064844e-07,9.311329193869e-08,7.7358123999811e-07
"168",167,7.7926487102971e-07,1.35243309754181e-06,1.11771567912614e-06,9.23734341592526e-07,5.7357153786178e-07,3.56147986483184e-07,8.52694065533505e-08,7.08423854269788e-07
"169",168,7.13577703877109e-07,1.2384322076637e-06,1.02349968266613e-06,8.45869496717719e-07,5.25222754460203e-07,3.2612635502306e-07,7.80807794323684e-08,6.48708046105732e-07
"170",169,6.53381252970709e-07,1.13396039652664e-06,9.37159020068133e-07,7.74513254399946e-07,4.80915436973629e-07,2.98614291730001e-07,7.14931954638979e-08,5.93983830733459e-07
"171",170,5.98221000364457e-07,1.03822887372443e-06,8.58041788431693e-07,7.0912684190877e-07,4.40315028077218e-07,2.73404040979001e-07,6.54568757654045e-08,5.4383800478064e-07
"172",171,5.47679625183146e-07,9.50513398958577e-07,7.85549433655425e-07,6.49215578032985e-07,4.03114351311087e-07,2.50304852008446e-07,5.9926119307077e-08,4.97891181233374e-07
"173",172,5.01374000731049e-07,8.70149071492032e-07,7.1913244394482e-07,5.94325313740511e-07,3.69031400451784e-07,2.29141605735374e-07,5.48589730619973e-08,4.5579505940104e-07
"174",173,4.58952430024963e-07,7.965255332254e-07,6.58286385197364e-07,5.44039155422127e-07,3.3780730443473e-07,2.09753550662698e-07,5.02169284498982e-08,4.17229911651876e-07
"175",174,4.20092101210406e-07,7.29082553243704e-07,6.0254825168675e-07,4.97974448747117e-07,3.09204454170792e-07,1.91993139384592e-07,4.59646420130781e-08,3.81902270060223e-07
"176",175,3.84496745723297e-07,6.67305964113568e-07,5.51493107478682e-07,4.5578000282175e-07,2.83004778634846e-07,1.75724957840872e-07,4.2069678421775e-08,3.49542797382927e-07
"177",176,3.51894483360815e-07,6.10723922465564e-07,5.04730995875171e-07,4.1713353588311e-07,2.59008158563259e-07,1.6082474006859e-07,3.8502274053022e-08,3.19904327965846e-07
"178",177,3.22035839630825e-07,5.58903468486082e-07,4.61904095911871e-07,3.81739325189382e-07,2.37030966985825e-07,1.47178461752355e-07,3.52351195226118e-08,2.92760065277929e-07
"179",178,2.94691921866476e-07,5.11447360879348e-07,4.22684106533841e-07,3.49326045091273e-07,2.16904726640826e-07,1.34681506387338e-07,3.22431596751186e-08,2.67901923786233e-07
"180",179,2.69652741627085e-07,4.67991165653622e-07,3.86769840557788e-07,3.19644778495116e-07,1.98474875084213e-07,1.23237898343365e-07,2.95034096527305e-08,2.45139003826052e-07
"181",180,2.46725671864345e-07,4.28200578746167e-07,3.53885011901628e-07,2.92467188063167e-07,1.81599629009501e-07,1.1275959755756e-07,2.69947857706511e-08,2.2429618899131e-07
"182",181,2.25734028219505e-07,3.91768964038916e-07,3.23776200833084e-07,2.67583834547273e-07,1.66148939948223e-07,1.03165850989415e-07,2.46979500256942e-08,2.05212856376657e-07
"183",182,2.06515764637608e-07,3.58415089739261e-07,2.96210983164993e-07,2.44802630624276e-07,1.52003534125021e-07,9.43825963480102e-08,2.259516715602e-08,1.8774169074864e-07
"184",183,1.88922274243843e-07,3.27881047416609e-07,2.70976210412997e-07,2.23947419500921e-07,1.39054029800553e-07,8.63419139488241e-08,2.06701732543213e-08,1.71747594413501e-07
"185",184,1.72817287129061e-07,2.99930339202677e-07,2.47876428937597e-07,2.04856668387944e-07,1.27200125952352e-07,7.89815228790449e-08,1.89080550146824e-08,1.57106685187378e-07
"186",185,1.58075857340472e-07,2.7434611978913e-07,2.26732427022988e-07,1.87382267712127e-07,1.16349856621781e-07,7.22443179474823e-08,1.72951387652745e-08,1.43705375464795e-07
"187",186,1.44583431973578e-07,2.50929580896805e-07,2.07379899705289e-07,1.71388427646186e-07,1.06418905697051e-07,6.60779441698731e-08,1.58188885054847e-08,1.31439525926887e-07
"188",187,1.32234995815807e-07,2.29498466852498e-07,1.89668221957725e-07,1.5675066419345e-07,9.73299773105686e-08,6.04344057941665e-08,1.44678122274013e-08,1.20213667934868e-07
"189",188,1.20934285504636e-07,2.09885710797923e-07,1.73459321574839e-07,1.43354867671463e-07,8.90122174061387e-08,5.52697071048528e-08,1.32313758581859e-08,1.09940289120073e-07
"190",189,1.10593067636221e-07,1.91938181876406e-07,1.58626643776377e-07,1.31096446999493e-07,8.14006823799587e-08,5.05435224619614e-08,1.20999242121091e-08,1.00539177112153e-07
"191",190,1.01130475697548e-07,1.75515534500966e-07,1.45054200178088e-07,1.19879543712899e-07,7.44358510211662e-08,4.62188932303219e-08,1.10646083892345e-08,9.19368167443162e-08
"192",191,9.24724010986897e-08,1.60489151507557e-07,1.32635695355351e-07,1.09616310105594e-07,6.80631762747874e-08,4.22619494393089e-08,1.01173191022204e-08,8.40658364414139e-08
"193",192,8.45509339542071e-08,1.46741173643444e-07,1.21273724759654e-07,1.00226246343299e-07,6.22326736241895e-08,3.86416541836963e-08,9.25062545373802e-09,7.68644998353128e-08
"194",193,7.73038496065356e-08,1.34163608437156e-07,1.10879038240941e-07,9.16355917977887e-08,5.68985431432539e-08,3.53295689335101e-08,8.45771872485896e-09,7.02762389645487e-08
"195",194,7.0674137201427e-08,1.22657512046874e-07,1.01369863883774e-07,8.37767662283198e-08,5.20188225020309e-08,3.22996380658656e-08,7.73236076966394e-09,6.42492257036751e-08
"196",195,6.460956691815e-08,1.12132238191816e-07,9.26712872848731e-08,7.65878567832675e-08,4.75550684250836e-08,2.95279910656237e-08,7.06883664351245e-09,5.87359783337644e-08
"197",196,5.90622927270995e-08,1.02504748739624e-07,8.47146817867747e-08,7.00121471149986e-08,4.34720643004568e-08,2.69927609651522e-08,6.46191112208531e-09,5.36930004109448e-08
"198",197,5.39884877963775e-08,9.36989809546039e-08,7.74371855392656e-08,6.39976851960108e-08,3.97375518204534e-08,2.46739177073109e-08,5.90678879566197e-09,4.90804493161473e-08
"199",198,4.93480098984291e-08,8.56452668099619e-08,7.07812215894345e-08,5.84968866964367e-08,3.63219847043611e-08,2.25531152207346e-08,5.39907744830623e-09,4.48618320779026e-08
"200",199,4.51040943793869e-08,7.82798001342846e-08,6.46940575045976e-08,5.3466171033782e-08,3.31983027090259e-08,2.06135510932297e-08,4.93475445486265e-09,4.10037262523771e-08
"201",200,4.12230724487712e-08,7.15441477008822e-08,5.91274013120058e-08,4.88656274369014e-08,3.03417242767075e-08,1.88398378182604e-08,4.51013595007061e-09,3.74755238221057e-08


==> code/density_cond_pos_dep.csv <==
"","x","marg","1","3","5","10","15","30","p1"
"1",0,0,0,0,0,0,0,0,0
"2",1,0.00045241870901798,0.000785086566942392,0.000648856159899338,0.000536269046640614,0.000333033932665825,0.000206840916804523,4.96225073137752e-05,0.000411302456914963
"3",2,0.00163746150615596,0.00283910884786107,0.00234702371675145,0.00194034179021457,0.00120622537760813,0.000750396843413099,0.000182499827421288,0.00148894329538342
"4",3,0.00333368199306773,0.0057680768253379,0.00477117077925085,0.00394728148496403,0.00246004880104035,0.00153659431524165,0.000386102392186753,0.00303280173289951
"5",4,0.00536256036828511,0.00924439429951612,0.00765474924085434,0.00634099299402642,0.00396948356607263,0.00249696279442032,0.000662412981333107,0.0048827831408296
"6",5,0.00758163324640792,0.0129977385815748,0.0107797959194812,0.00894678545494104,0.00563795125629054,0.00358342554788111,0.00102378100710085,0.00691222696902774
"7",6,0.00987860944969248,0.0168087788118254,0.0139708136444927,0.0116253878863664,0.00739157410896898,0.0047627088567213,0.00148751956908169,0.00902207166336144
"8",7,0.0121663399428895,0.0205040833296276,0.0170897042474923,0.0142679033531656,0.00917416740263302,0.00601135813691436,0.00207095114303277,0.0111358323332927
"9",8,0.0143785268517511,0.0239513909109988,0.0200312190750547,0.0167914076403901,0.0109431055823403,0.00731177013080642,0.00278764666707211,0.0131953638781362
"10",9,0.0164660712194943,0.0270549070527721,0.0227186858600193,0.0191350319817111,0.0126660473588399,0.00864931686795736,0.00364504642700351,0.0151573387007745
"11",10,0.0183939720585721,0.0297505550238755,0.0250999346434328,0.0212564467257115,0.0143184261795786,0.0100104612826622,0.00464335451678885,0.0169903494448829
"12",11,0.0201387005637338,0.0320012436991093,0.0271434281891264,0.0231287046271571,0.0158815803597543,0.0113816863712646,0.00577546346805014,0.018672543547002
"13",12,0.0216859832576786,0.0337922647038717,0.0288346362167595,0.0247374225910469,0.0173413924940034,0.0127490397007619,0.00702762637970004,0.0201897012811828
"14",13,0.0230289365113741,0.0351269357617192,0.0301726989064845,0.0260782882823237,0.0186873179858502,0.014098106930673,0.00838060776490844,0.0215336781770618
"15",14,0.0241665024662774,0.0360225880541225,0.0311674169665195,0.0271548788775914,0.0199116996874695,0.0154142552815845,0.009811084207177,0.0227011435733977
"16",15,0.0251021430166984,0.0365069668287217,0.0318365913982246,0.0279767769928551,0.0210092849070234,0.0166830205026846,0.0112931151735803,0.0236925580511674
"17",16,0.0258427543033159,0.0366150845688043,0.0322037207958631,0.0285579656116142,0.0219768796511603,0.0178905430494293,0.0127995533715689,0.024511342697469
"18",17,0.0263977692256202,0.0363865391234068,0.032296050196929,0.0289154808362036,0.0228130915001534,0.0190239878397911,0.0143033078020584,0.0251632021596016
"19",18,0.026778419891897,0.0358632872719593,0.0321429543584042,0.0290682990579455,0.0235181263753405,0.0200719058100506,0.0157784089605525,0.025655571114586
"20",19,0.0269971357696856,0.0350878477968469,0.0317746302242049,0.0290364338831785,0.0240936155681283,0.0210245142803063,0.0172008539949566,0.0259971601258792
"21",20,0.0270670566473225,0.034101896982719,0.0312210681333274,0.028840217844574,0.0245424579519317,0.0218738871932018,0.0185492305357988,0.0261975819991275
"22",21,0.0270016424297825,0.0329452128615612,0.0305112686137997,0.0284997444420959,0.0248686686247436,0.0226140562241052,0.0198051323448622,0.0262670438370908
"23",22,0.0268143643236848,0.0316549216260565,0.0296726709339347,0.0280344472214374,0.0250772297096917,0.0232410302997249,0.0209533890323181,0.0262160931964254
"24",23,0.0265184641646816,0.0302649995793409,0.0287307604504852,0.0274627942282903,0.0251739420477413,0.0237527449235079,0.0219821370184685,0.0260554092257911
"25",24,0.0261267705473508,0.0288059859884535,0.0277088237547026,0.0268020781069747,0.0251652783904862,0.0241489545449413,0.0228827607113641,0.0257956315602482
"26",25,0.0256515620699684,0.027304865585321,0.0266278232877349,0.0260682841988207,0.025058239734429,0.0244310815892503,0.0236497324360409,0.0254472211860484
"27",26,0.0251044694364449,0.0257850836611949,0.0255063661636419,0.025276021124342,0.02486021687321,0.0246020351474635,0.0242803777244723,0.0250203485772061
"28",27,0.0244964093936388,0.0242666612972521,0.0243607451588052,0.0244385004162871,0.0245788592740558,0.0246660110817247,0.0247745897419019,0.0245248052257765
"29",28,0.0238375445490854,0.0227663829437229,0.0232050330207634,0.0235675537455902,0.0242219531585949,0.024628283707927,0.0251345133297286,0.0239699353092988
"30",29,0.0231372640337192,0.0212980330736482,0.0220512142913948,0.0226736781077143,0.023797310297876,0.024494997484023,0.0253642157127772,0.0233645847141775
"31",30,0.0224041807655388,0.0198726628428143,0.0209093416467158,0.0217661009887831,0.0233126685975812,0.0242729654034365,0.0254693575763722,0.0227170650031789
"32",31,0.0216461417501045,0.0184988714925973,0.0197877062809348,0.0208528589985692,0.0227756051078109,0.0239694791658681,0.025456875114518,0.0220351302088976
"33",32,0.0208702484369235,0.0171830905915762,0.0186930140847494,0.0199408847402643,0.0221934616787688,0.0235921347317174,0.0253346808724947,0.0213259645751125
"34",33,0.0200828846499752,0.0159298621130278,0.0176305612854615,0.019036097791605,0.0215732831208475,0.023148675592327,0.0251113887979606,0.020596179570272
"35",34,0.0192897500370685,0.0147421038009157,0.0166044048410711,0.0181434966097946,0.0209217674258815,0.0226468550168228,0.0247960668842855,0.0198518186729975
"36",35,0.0184958973461701,0.0136213573147303,0.0156175242326103,0.0172672489581309,0.020245227368926,0.0220943176637984,0.0243980191260421,0.019098368586011
"37",36,0.0177057721458456,0.012568016301165,0.0146719724043353,0.0164107791011703,0.0195495626349422,0.021498500259528,0.0239265971826639,0.0183407756772106
"38",37,0.0169232538689473,0.0115815328606816,0.0137690144881727,0.0155768505439505,0.0188402414970466,0.0208665505253024,0.0233910411271376,0.0175834665778341
"39",38,0.0161516972801516,0.0106606019035859,0.012909253645684,0.0147676435151866,0.0181222910055261,0.0202052631636248,0.0228003479032566,0.0168303719896147
"40",39,0.0153939736545342,0.00980332366641222,0.0120927438955531,0.0139848267295538,0.017400294621818,0.0195210314643487,0.0221631655876632,0.0160849528665493
"41",40,0.0146525111109873,0.00900734522582418,0.0113190901931906,0.013229623224072,0.0166783962412068,0.0188198129459368,0.0214877112133385,0.0153502282428614
"42",41,0.0139293336751803,0.00826998224099182,0.010587536315165,0.0125028702607627,0.0159603095845582,0.0181071073838861,0.0207817097238406,0.0146288040771587
"43",42,0.0132260987556613,0.00758832240962523,0.00989704129587458,0.0118050734332707,0.0152493319961505,0.0173879455799716,0.0200523515605149,0.0139229025737107
"44",43,0.0125441328067798,0.0069593122664882,0.009246345285588,0.0111364552187283,0.0145483617555264,0.0166668872765091,0.0193062664101416,0.0132343915252428
"45",44,0.0118844650261702,0.00637982901113977,0.00863402576351087,0.0104969982861316,0.0138599180911422,0.0159480267058111,0.0185495107340794,0.0125648132976909
"46",45,0.0112478589949703,0.00584673904483743,0.00805854506026004,0.00988648391598121,0.0131861631681504,0.0152350043750782,0.0177875668418182,0.0119154131461104
"47",46,0.0106348422178223,0.00535694484240907,0.00751829013218273,0.00930452590885517,0.0125289254084999,0.0145310238118905,0.0170253514454499,0.0112871666125363
"48",47,0.010045733558823,0.00490742169769951,0.00701160549448238,0.00875060036785665,0.0118897235859787,0.0138388721278207,0.0162672318236253,0.0106808058113214
"49",48,0.00948066860047108,0.00449524577236031,0.00653682016849444,0.00822407173554745,0.0112697912198561,0.0131609433917201,0.0155170479236239,0.0100968444556308
"50",49,0.00893962297664467,0.00411761475630416,0.00609226943656246,0.00772421545330486,0.0106701008669505,0.012499263935572,0.0147781389302386,0.0095356015207317
"51",50,0.00842243374885683,0.00377186232105989,0.00567631213038151,0.00725023759263078,0.0100913879823115,0.0118555188412821,0.0140533730243198,0.00899722347588792
"52",51,0.00792881890845309,0.00345546741979935,0.00528734410890353,0.00680129178584915,0.00953417408267869,0.011231078974191,0.013345179237821,0.00848170504750018
"53",52,0.00745839509686857,0.00316605936380627,0.00492380851254846,0.00637649375944284,0.00899878900422477,0.0106270280370665,0.0126555804832294,0.00798890850207851
"54",53,0.0070106936422554,0.00290141948731611,0.00458420331341716,0.00597493374821143,0.00848539209679796,0.0100441892160872,0.0119862269916386,0.00751858145915801
"55",54,0.00658517501432927,0.00265948010275183,0.00426708661775383,0.00559568704337531,0.00799399224112595,0.00948315107761291,0.0113384295346148,0.0070703732618276
"56",55,0.0061812418006769,0.00243832134747129,0.00397108011788978,0.00523782290335961,0.00752446661355133,0.00894429245144845,0.0107131919302706,0.00664384994657872
"57",56,0.00579825030744524,0.00223616643172922,0.00369487103679075,0.00490041203270938,0.00707657815523689,0.00842780610323317,0.0101112424439329,0.006238507865118
"58",57,0.00543552088566208,0.00205137571572454,0.00343721285932418,0.00458253281271232,0.00664999172987576,0.00793372105609132,0.00953306378917936,0.00585378601902515
"59",58,0.00509234708172212,0.0018824399711305,0.00319692510045626,0.00428327644700647,0.0062442889762596,0.00746192347045901,0.00897892151676537,0.00548907717404243
"60",59,0.00476800370706635,0.00172797311895588,0.00297289232162717,0.00400175116681006,0.00585898188009964,0.0070121760318215,0.00844889064815978,0.00514373782469798
"61",60,0.00446175391799945,0.00158670468038133,0.00276406257228363,0.00373708562344256,0.00549352510375812,0.00658413582974899,0.00794288046821841,0.00481709708219944
"62",61,0.00417285539210334,0.00145747212969359,0.00256944540364911,0.00348843158047185,0.00514732712350466,0.00617737073890151,0.00746065743914791,0.00450846455936746
"63",62,0.0039005656829604,0.00133921329789483,0.002388109575928,0.00325496600405458,0.00481976023201596,0.00579137433435707,0.00700186623651384,0.00421713732605839
"64",63,0.00364414683001387,0.00123095894128087,0.00221918055789453,0.00303589263774053,0.00451016946950066,0.00542557939043261,0.00656604893875652,0.003942406007273
"65",64,0.00340286929546022,0.00113182556055841,0.00206183789883652,0.00283044313708289,0.0042178805504364,0.00507937002479762,0.00615266242555104,0.00368356009415595
"66",65,0.00317601529516512,0.00104100853223845,0.00191531253674273,0.00263787782972148,0.00394220685479651,0.00475209255875054,0.00576109405836518,0.00343989253552685
"67",66,0.00296288158577931,0.000957775594472187,0.00177888409309457,0.00245748615807174,0.00368245555312351,0.00444306517060602,0.00539067572961982,0.00321070367459255
"68",67,0.00276278176555063,0.00088146071360841,0.00165187819332474,0.00228858685424733,0.00343793293414881,0.00415158642273409,0.0050406963757462,0.00299530459219517
"69",68,0.00257504814181719,0.000811458345020405,0.00153366384264078,0.00213052789026092,0.00320794900209616,0.00387694274434876,0.00471041305487542,0.00279301991445499
"70",69,0.00239903321384998,0.000747218091701732,0.00142365087920974,0.00198268624078661,0.00299182140854711,0.00361841495205848,0.00439906069251928,0.00260319013905931
"71",70,0.00223411081560857,0.000688239756343048,0.00132128752042151,0.00184446749073428,0.00278887878096341,0.00337528388880448,0.00410586059895579,0.00242517353079869
"72",71,0.00207967695909171,0.000634068776704005,0.0012260580128754,0.00171530531549639,0.00259846350680326,0.00314683525942004,0.00383002786059237,0.00225834763331941
"73",72,0.00193515041531235,0.00058429202976105,0.00113748039268066,0.00159466085790347,0.00241993402875997,0.0029323637378934,0.00357077770475121,0.00210211044049285
"74",73,0.001799973066504,0.000538533987061921,0.00105510435945857,0.0014820220225963,0.00225266670309596,0.0027311764177203,0.00332733093344877,0.00195588126733392
"75",74,0.00167361005997277,0.000496453201709168,0.000978509264940896,0.00137690270562828,0.00209605726942676,0.00254259567266454,0.00309891851711373,0.00181910135706153
"76",75,0.00155554979104078,0.000457739106221487,0.000907302215150179,0.00127884197459538,0.00194952197669731,0.00236596149095176,0.00288478543404654,0.00169123425770384
"77",76,0.00144530373977648,0.000422109100008508,0.000841116283718859,0.0011874032124051,0.00181249840653981,0.00220063334151984,0.00268419383596452,0.00157176599862421
"78",77,0.00134240618366791,0.000389305905195136,0.000779608832863901,0.00110217323589594,0.00168444603175117,0.00204599162653494,0.0024964256143617,0.00146020509449039
"79",78,0.00124641380605651,0.00035909516992328,0.000722459937807721,0.00102276139886924,0.00156484654431021,0.00190143877002813,0.00232078443676839,0.00135608240153365
"80",79,0.00115690521800259,0.000331263298940898,0.000669370909959752,0.000948798687661285,0.00145320398419279,0.00176639998827318,0.00215659731642401,0.00125895084844841
"81",80,0.00107348040928804,0.000305615492178024,0.000620062913893611,0.000879936816137899,0.00134904469725322,0.00164032378345283,0.00200321577345449,0.00116838506196456
"82",81,0.000995760142467722,0.000281973973039727,0.000574275673028348,0.000815847325911506,0.00125191714763227,0.00152268219828129,0.00186001664043068,0.00108398090498129
"83",82,0.000923385302246343,0.000260176389263301,0.000531766258912778,0.000756220696639618,0.00116139160753005,0.00141297086558522,0.00172640256021853,0.00100535494317683
"84",83,0.00085601621097334,0.000240074370348634,0.000492307959089924,0.000700765470446363,0.00107705974474817,0.00131070888340723,0.00160180221934299,0.000932143854196619
"85",84,0.000793331919702977,0.000221532226743851,0.00045568921866044,0.000649207393798117,0.000998534126156197,0.00121543854299191,0.00148567035569308,0.000864003791866464
"86",85,0.000735029483050952,0.000204425777127545,0.000421712650850474,0.00060128857954711,0.0009254476531697,0.00112672493404507,0.00137748757530429,0.000800609716367328
"87",86,0.000680823224982708,0.000188641291255388,0.000390194112105744,0.000556766691320914,0.000857452943432868,0.00104415544891992,0.00127676000916653,0.00074165469993777
"88",87,0.000630444001682699,0.000174074536919112,0.000360961837467669,0.00051541415197061,0.000794221671171685,0.000967339204872855,0.00118301883751887,0.00068684921642876
"89",88,0.000583638466769685,0.00016062992059036,0.000333855632230329,0.000477017377387328,0.000735443877114268,0.000895906401238264,0.00109581970589668,0.000635920421915444
"90",89,0.000540168343332006,0.000148219712284861,0.000308726116121606,0.000441376036647842,0.000680827257454478,0.000829507626285863,0.00101474205428194,0.000588611432562552
"91",90,0.000499809706551052,0.00013676334608042,0.000285434016493224,0.000408302339148434,0.000630096440053566,0.000767813126634295,0.000939388378059896,0.000544680605036186
"92",91,0.00046235228005332,0.000126186788554315,0.000263849507238558,0.000377620349126362,0.000582992254922908,0.000710512050389278,0.000869383437089816,0.000503900823946456
"93",92,0.000427598748574579,0.000116421968172127,0.000243851590381693,0.00034916532774497,0.000539271004999098,0.000657311673640786,0.000804373427038198,0.000466058800084995
"94",93,0.00039536408902736,0.000107406259362555,0.000225327517494396,0.000322783102727322,0.000498703742301575,0.000607936618579432,0.000744025125184104,0.000430954382581437
"95",94,0.000365474921629201,9.90820156538095e-05,0.000208172248298575,0.000298329465360364,0.000461075553743467,0.000562128070265004,0.00068802502117087,0.000398399887536272
"96",95,0.000337768882368249,9.13961468298268e-05,0.000192287943999893,0.000275669594553667,0.000426184860139706,0.000519642997987988,0.000636078441631108,0.000368219445187604
"97",96,0.000312094017749855,8.42997355923197e-05,0.000177583493073491,0.000254677507520739,0.00039384273131465,0.000480253386196588,0.000587908676236756,0.00034024836723
"98",97,0.000288308202477883,7.7747689691217e-05,0.00016397406738545,0.000235235536554238,0.000363872219646452,0.000443745479106009,0.000543256111508006,0.000314332535518932
"99",98,0.000266278580473314,7.1698425915176e-05,0.000151380706684178,0.00021723383128666,0.000336107713890132,0.000409919042353458,0.000501877377640076,0.000290327813059151
"100",99,0.000245881029416287,6.61135827193236e-05,0.000139729929634878,0.000200569885763436,0.000310394314688925,0.000378586644401554,0.000463544512661647,0.000268099477884451
"101",100,0.000226999648812424,6.09577586128907e-05,0.000128953369698409,0.000185148089603795,0.000286587232807583,0.000349572959815665,0.000428044147410648,0.0002475216801854
"102",101,0.000209526271426646,5.61982737385038e-05,0.00011898743427381,0.000170879302484806,0.000264551210796298,0.000322714096038544,0.000395176714090475,0.000228476922826304
"103",102,0.000193359997794827,5.1804952350947e-05,0.000109772985632358,0.000157680451154185,0.0002441599685142,0.000297856944850898,0.0003647556805416,0.000210855565209239
"104",103,0.000178406753412646,4.77499241493959e-05,0.000101255042270942,0.000145474148156518,0.000225295672702285,0.000274858559331841,0.000336606811820183,0.00019455535028788
"105",104,0.000164578868109447,4.40074426363998e-05,9.33824994045433e-05,0.000134188331444331,0.000207848430592489,0.000253585556812231,0.000310567460207334,0.000179480954403868
"106",105,0.000151794677040481,4.0553718871985e-05,8.61078674023098e-05,0.000123755924038942,0.000191715807368506,0.000233913548040444,0.000286485884371932,0.000165543559510745
"107",106,0.000139978142671585,3.73667691647025e-05,7.93870270498684e-05,0.000114114512905377,0.000176802367151036,0.000215726592548989,0.000264220598068688,0.000152660447262323
"108",107,0.000129058497084183,3.44262753955296e-05,7.31790005925732e-05,0.000105206046209965,0.000163019237062178,0.000198916680016405,0.000243639748464594,0.000140754614371545
"109",108,0.000118969903893955,3.17134568073711e-05,6.74457375810579e-05,9.6976548137824e-05,0.000150283693827584,0.000183383237257776,0.000224620523944737,0.000129754408590049
"110",109,0.000109651139051934,2.92109522143732e-05,6.21519146021199e-05,8.93758504597619e-05,0.000138518772298035,0.000169032660344847,0.000207048591047156,0.000119593184616127
"111",110,0.000101045289780986,2.69027116930854e-05,5.72647480351453e-05,8.23573400533766e-05,0.000127652895211888,0.00015577787124961,0.000190817560010801,0.000110208979207581
"112",111,9.30994708922169e-05,2.47738969132191e-05,5.27538190273783e-05,7.58777216010636e-05,0.000117619523474119,0.000143537898320009,0.000175828478286292,0.00010154420475479
"113",112,8.5764557723951e-05,2.2810789350728e-05,4.85909099307181e-05,6.98967947075695e-05,0.000108356826194535,0.000132237479830319,0.000161989351251981,9.35453605565965e-05
"114",113,7.89949349493869e-05,2.10007057014261e-05,4.47498514887329e-05,6.43772447013832e-05,9.98073697054268e-05,0.000121806689799089,0.000149214689294122,8.61627610362135e-05
"115",114,7.27482605071559e-05,1.93319198804389e-05,4.12063801055129e-05,5.9284446407227e-05,9.19178247658109e-05,0.000112180585232113,0.000137425080346686,7.93502801351771e-05
"116",115,6.69852439209456e-05,1.7793591052455e-05,3.79380045681058e-05,5.45862802008751e-05,8.46386911542877e-05,0.000103298873924598,0.000126546786940475,7.30651111294107e-05
"117",116,6.1669438289474e-05,1.63756971908556e-05,3.4923881631835e-05,5.02529596822312e-05,7.79240388539794e-05,9.51056019437757e-05,0.000116511366780331,6.72675411218875e-05
"118",117,5.67670452458038e-05,1.50689737111268e-05,3.21446999129956e-05,4.62568703277633e-05,7.17312650401149e-05,8.75488599090392e-05,0.000107255315851058,6.19207394804268e-05
"119",118,5.22467322047651e-05,1.3864856766184e-05,2.95825715664572e-05,4.25724185088318e-05,6.60208660925434e-05,8.05805071899046e-05,9.87197330453126e-05,5.69905595061627e-05
"120",119,4.80794612386503e-05,1.27554308289505e-05,2.72209312567318e-05,3.9175890287956e-05,6.07562238709961e-05,7.41559131514353e-05,9.08500053082966e-05,5.2445352637602e-05
"121",120,4.42383289439631e-05,1.17333802212725e-05,2.50444419602516e-05,3.60453194304822e-05,5.59034055095458e-05,6.82337145911805e-05,8.35955123033023e-05,4.82557945164305e-05
"122",121,4.06984166854999e-05,1.07919442784747e-05,2.30389071640705e-05,3.3160364094315e-05,5.1430976007795e-05,6.27755885302132e-05,7.69093496174648e-05,4.43947222638963e-05
"123",122,3.74366506281234e-05,9.92487586598457e-06,2.11911890520773e-05,3.05021916852117e-05,4.73098229193132e-05,5.77460395426818e-05,7.07480695474981e-05,4.08369823402979e-05
"124",123,3.44316709909931e-05,9.12640298882871e-06,1.94891322942001e-05,2.80533713895484e-05,4.35129924622612e-05,5.31122008327231e-05,6.50714385296254e-05,3.7559288384519e-05
"125",124,3.16637099835345e-05,8.39119325675581e-06,1.79214930770821e-05,2.5797773920327e-05,4.00155364025736e-05,4.88436482939909e-05,5.98422103055403e-05,3.45400884553836e-05
"126",125,2.91144779068646e-05,7.71432098753856e-06,1.64778730364036e-05,2.37204780354657e-05,3.67943690861779e-05,4.49122268149174e-05,5.50259139462823e-05,3.17594411216128e-05
"127",126,2.67670569285968e-05,7.09123674889968e-06,1.51486577715076e-05,2.18076834100265e-05,3.38281340231928e-05,4.12918881216871e-05,5.05906558877657e-05,2.91988998721549e-05
"128",127,2.46058020627847e-05,6.5177391557051e-06,1.39249596423075e-05,2.00466294659458e-05,3.10970794536292e-05,3.79585394803805e-05,4.65069351647805e-05,2.6841405343435e-05
"129",128,2.26162489101287e-05,5.98994875375907e-06,1.27985645667027e-05,1.84255197840115e-05,2.85829423505963e-05,3.4889902609511e-05,4.2747471064153e-05,2.46711848845115e-05
"130",129,2.07850277363733e-05,5.50428383488675e-06,1.17618825539466e-05,1.69334517432523e-05,2.62688403432048e-05,3.20653821839587e-05,3.9287042452e-05,2.26736590050964e-05
"131",130,1.90997834889899e-05,5.05743804014196e-06,1.0807901725667e-05,1.55603510525473e-05,2.41391710671289e-05,2.94659433408693e-05,3.61023380643089e-05,2.08353542748026e-05
"132",131,1.75491013737238e-05,4.64635961906063e-06,9.93014559158032e-06,1.42969108581255e-05,2.21795184759978e-05,2.70739976272432e-05,3.3171817084147e-05,1.91438222647496e-05
"133",132,1.61224376333336e-05,4.26823222300306e-06,9.12263336141494e-06,1.31345351286975e-05,2.03765656713551e-05,2.48732968575369e-05,3.04755793624257e-05,1.75875641447228e-05
"134",133,1.48100551908414e-05,3.92045711989094e-06,8.37984308821588e-06,1.20652860372448e-05,1.8718013832763e-05,2.28488343775086e-05,2.79952446721194e-05,1.6155960570397e-05
"135",134,1.36029638388221e-05,3.60063672613272e-06,7.69667745108026e-06,1.10818350750039e-05,1.71925068526856e-05,2.09867532576639e-05,2.57138404180367e-05,1.48392065156713e-05
"136",135,1.2492864674675e-05,3.30655935932076e-06,7.06843199751484e-06,1.01774176489149e-05,1.5789561303014e-05,1.92742609659152e-05,2.36156972555147e-05,1.36282507248873e-05
"137",136,1.14720984994397e-05,3.03618512244294e-06,6.49076567704927e-06,9.34579092879005e-06,1.44995013814691e-05,1.76995500944103e-05,2.1686352101698e-05,1.25147394786191e-05
"138",137,1.05335979145417e-05,2.78763283693964e-06,5.95967350851779e-06,8.58119472469808e-06,1.33133985066122e-05,1.62517247398639e-05,1.99124580522724e-05,1.14909643848071e-05
"139",138,9.67084286688571e-06,2.559167948007e-06,5.47146123357253e-06,7.87831518858536e-06,1.22230152498049e-05,1.49207321601125e-05,1.8281700744626e-05,1.05498139242752e-05
"140",139,8.87781940797322e-06,2.34919133114641e-06,5.022721818546e-06,7.23225114697542e-06,1.12207533111802e-05,1.36972993520026e-05,1.6782720735359e-05,9.68472849612035e-06
"141",140,8.14898144721497e-06,2.15622893413021e-06,4.61031367576859e-06,6.6384828837342e-06,1.02996052645331e-05,1.25728742171002e-05,1.54050414858507e-05,8.88965872411308e-06
"142",141,7.47921529336084e-06,1.97892219333165e-06,4.23134048389983e-06,6.09284320337766e-06,9.45310981300356e-06,1.1539571002084e-05,1.41390025742078e-05,8.15902680010602e-06
"143",142,6.86380679099695e-06,1.81601916778674e-06,3.8831324947769e-06,5.59149061625637e-06,8.67531031354962e-06,1.05901197200688e-05,1.2975697775369e-05,7.48769065453978e-06
"144",143,6.29841087138717e-06,1.66636633844717e-06,3.56322922174788e-06,5.13088449720302e-06,7.96071634348334e-06,9.71781927751064e-06,1.19069176734386e-05,6.87091075748088e-06
"145",144,5.77902334858576e-06,1.52890102387317e-06,3.26936341146556e-06,4.7077620788973e-06,7.3042680968187e-06,8.91649404879749e-06,1.09250964914905e-05,6.30431936624687e-06
"146",145,5.30195480274492e-06,1.40264436712828e-06,2.99944620769559e-06,4.31911715031321e-06,6.70130341185969e-06,8.18045365715246e-06,1.00232628441392e-05,5.78389204759642e-06
"147",146,4.86380640291208e-06,1.2866948518952e-06,2.75155342186311e-06,3.96218033919196e-06,6.1475272443824e-06,7.50445573609647e-06,9.19499413716327e-06,5.30592131371192e-06
"148",147,4.46144753138028e-06,1.18022230885457e-06,2.52391283084717e-06,3.63440086555181e-06,5.63898341295405e-06,6.88367146046832e-06,8.43437435639893e-06,4.8669922218048e-06
"149",148,4.09199508085034e-06,1.08246237617324e-06,2.3148924279539e-06,3.33342966083049e-06,5.17202845442022e-06,6.31365364991091e-06,7.73595500505785e-06,4.46395979715874e-06
"150",149,3.75279430430845e-06,9.92711380553309e-07,2.1229895580777e-06,3.05710375437885e-06,4.74330743840504e-06,5.7903072608378e-06,7.09471896457971e-06,4.09392814881752e-06
"151",150,3.44140110564554e-06,9.10321607711165e-07,1.94682087281383e-06,2.80343183570859e-06,4.34973159983797e-06,5.30986209522723e-06,6.5060470691609e-06,3.75423115595204e-06
"152",151,3.15556566666945e-06,8.34696933402547e-07,1.78511304573489e-06,2.57058090716658e-06,3.98845765807648e-06,4.86884756618627e-06,5.96568719823733e-06,3.44241461123053e-06
"153",152,2.89321731331287e-06,7.65288788196365e-07,1.63669419220452e-06,2.35686394758315e-06,3.65686870016289e-06,4.46406937111788e-06,5.46972570448335e-06,3.15621971529356e-06
"154",153,2.65245053054338e-06,7.01592431138929e-07,1.50048594199171e-06,2.16072851294442e-06,3.35255651416716e-06,4.09258793354533e-06,5.01456100736179e-06,2.89356782372819e-06
"155",154,2.43151204176062e-06,6.43143509251802e-07,1.37549611658432e-06,1.98074620528888e-06,3.07330526645295e-06,3.7516984842312e-06,4.59687919395947e-06,2.65254635476733e-06
"156",155,2.22878887434244e-06,5.89514881480466e-07,1.26081196649498e-06,1.81560294584582e-06,2.81707642408883e-06,3.43891266120812e-06,4.21363147980786e-06,2.43139577233662e-06
"157",156,2.04279733849872e-06,5.40313687266463e-07,1.15559392702264e-06,1.66408999293684e-06,2.58199483053863e-06,3.15194151674473e-06,3.86201339265845e-06,2.22849756505552e-06
"158",157,1.87217285173037e-06,4.95178641360905e-07,1.05906985389033e-06,1.52509564936919e-06,2.36633584922838e-06,2.88867982713549e-06,3.53944555179244e-06,2.04236314739401e-06
"159",158,1.71566054599149e-06,4.53777537840036e-07,9.70529702938735e-07,1.39759760797898e-06,2.16851349562925e-06,2.64719160855636e-06,3.2435559244322e-06,1.8716236144147e-06
"160",159,1.57210659913521e-06,4.1580494753107e-07,8.89320620627387e-07,1.28065588764914e-06,1.98706948413912e-06,2.42569674909866e-06,2.97216344922101e-06,1.71502028641212e-06
"161",160,1.44045023640652e-06,3.80980094215311e-07,8.1484241449233e-07,1.17340631554772e-06,1.82066312131355e-06,2.2225586735087e-06,2.72326292458211e-06,1.57139598431779e-06
"162",161,1.31971635164682e-06,3.49044896051967e-07,7.46543374942605e-07,1.07505451452165e-06,1.66806198191189e-06,2.0362729631478e-06,2.49501106708979e-06,1.43968698099e-06
"163",162,1.20900870151177e-06,3.19762159665613e-07,6.83916421857232e-07,9.84870357552785e-07,1.52813330880807e-06,1.86545685927052e-06,2.28571365181573e-06,1.31891557747028e-06
"164",163,1.1075036293926e-06,2.92913915268467e-07,6.26495551380218e-07,9.02182853951914e-07,1.39983608208652e-06,1.70883958292452e-06,2.09381365298097e-06,1.20818325698098e-06
"165",164,1.01444427888706e-06,2.68299882050316e-07,5.73852560112348e-07,8.2637543454378e-07,1.28221370662362e-06,1.56525340962442e-06,1.91788030917827e-06,1.10666437287811e-06
"166",165,9.29135259603584e-07,2.45736053868771e-07,5.25594025573713e-07,7.56881605495154e-07,1.17438727115929e-06,1.43362544146816e-06,1.75659904295532e-06,1.0136003299753e-06
"167",166,8.50937730816263e-07,2.25053396014849e-07,4.81358523368757e-07,6.93180942669507e-07,1.07554933531206e-06,1.31297002356768e-06,1.60876216969384e-06,9.28294221634415e-07
"168",167,7.7926487102971e-07,2.06096644517612e-07,4.40814062933282e-07,6.34795400466894e-07,9.8495820419764e-07,1.20238175557624e-06,1.47326033550607e-06,8.50105887789632e-07
"169",168,7.13577703877109e-07,1.88723200090518e-07,4.03655725088091e-07,5.81285911036499e-07,9.01932653294015e-07,1.10102905273116e-06,1.34907462832185e-06,7.78447361648485e-07
"170",169,6.53381252970709e-07,1.72802109414779e-07,3.69603485873285e-07,5.32249251541472e-07,8.25847068967789e-07,1.00814821421142e-06,1.23526931047752e-06,7.12778675207959e-07
"171",170,5.98221000364457e-07,1.58213127004484e-07,3.38400212297221e-07,4.87315158820143e-07,7.56126972651696e-07,9.23037959749913e-07,1.13098512496351e-06,6.52603995948273e-07
"172",171,5.47679625183146e-07,1.44845851407716e-07,3.09809816710868e-07,4.46143672333308e-07,6.92244899055206e-07,8.45054398357847e-07,1.03543313105922e-06,5.97468069132919e-07
"173",172,5.01374000731049e-07,1.32598929970066e-07,2.83615557517279e-07,4.08422687721587e-07,6.33716601010314e-07,7.73606395726724e-07,9.47889028400101e-07,5.46952942061058e-07
"174",173,4.58952430024963e-07,1.21379326824527e-07,2.59618474852563e-07,3.738657046278e-07,5.80097555615197e-07,7.08151309387228e-07,8.67687931600029e-07,5.00674948398051e-07
"175",174,4.20092101210406e-07,1.11101649177107e-07,2.37635950734062e-07,3.42209753673694e-07,5.30979748250019e-07,6.48191063036219e-07,7.94219560407733e-07,4.58281932360589e-07
"176",175,3.84496745723297e-07,1.01687527333026e-07,2.17500383967913e-07,3.13213488624844e-07,4.85988712811749e-07,5.93268533605722e-07,7.26923813024819e-07,4.19450694063668e-07
"177",176,3.51894483360815e-07,9.30650442560658e-08,1.99057970846459e-07,2.86655430838519e-07,4.4478080815837e-07,5.4296422665304e-07,6.65286692668608e-07,3.83884638755784e-07
"178",177,3.22035839630825e-07,8.51682107755693e-08,1.8216758334978e-07,2.62332354072269e-07,4.07040712275826e-07,4.96893217509296e-07,6.08836559739039e-07,3.51311613983722e-07
"179",178,2.94691921866476e-07,7.79364828536033e-08,1.6669973719911e-07,2.40057798641678e-07,3.72479117092125e-07,4.54702337345613e-07,5.57140684057833e-07,3.21481919946718e-07
"180",179,2.69652741627085e-07,7.13143176005477e-08,1.52535642696381e-07,2.19660704759053e-07,3.40830608169957e-07,4.16067584910804e-07,5.09802073601439e-07,2.94166479428117e-07
"181",180,2.46725671864345e-07,6.52507649825226e-08,1.39566331827061e-07,2.00984155665523e-07,3.11851714719188e-07,3.80691746171129e-07,4.66456557958038e-07,2.69155154737379e-07
"182",181,2.25734028219505e-07,5.96990924000951e-08,1.27691855605927e-07,1.83884221891738e-07,2.85319116490788e-07,3.48302205449596e-07,4.26770106413316e-07,2.46255200062354e-07
"183",182,2.06515764637608e-07,5.4616439535955e-08,1.16820546110223e-07,1.6822889865094e-07,2.61027995150195e-07,3.18648932927205e-07,3.90436362119196e-07,2.25289838526576e-07
"184",183,1.88922274243843e-07,4.99635010710774e-08,1.06868338074689e-07,1.53897128986765e-07,2.38790518687133e-07,2.91502634538862e-07,3.57174375233365e-07,2.06096954074185e-07
"185",184,1.72817287129061e-07,4.57042350554444e-08,9.77581453205245e-08,1.40777905870178e-07,2.1843444830577e-07,2.66653051379077e-07,3.26726519243439e-07,1.88527889070744e-07
"186",185,1.58075857340472e-07,4.18055948918139e-08,8.94192876579557e-08,1.28769446968817e-07,1.99801858059163e-07,2.43907396733461e-07,2.98856575915669e-07,1.72446339216149e-07
"187",186,1.44583431973578e-07,3.82372830503511e-08,8.17869642418666e-08,1.1777843630097e-07,1.82747958250106e-07,2.23088919777283e-07,2.73347975441671e-07,1.57727338020269e-07
"188",187,1.32234995815807e-07,3.49715247791162e-08,7.48017696738887e-08,1.07719327438164e-07,1.67140014321045e-07,2.04035585837447e-07,2.50002179404212e-07,1.44256323696746e-07
"189",188,1.20934285504636e-07,3.19828602113496e-08,6.84092494344338e-08,9.85137033378093e-08,1.52856353603134e-07,1.8659886390442e-07,2.28637195151087e-07,1.319282818892e-07
"190",189,1.10593067636221e-07,2.92479533960357e-08,6.25594914960651e-08,9.0089688272949e-08,1.39785452892483e-07,1.70642612810481e-07,2.09086211060333e-07,1.20646958160289e-07
"191",190,1.01130475697548e-07,2.67454168941291e-08,5.72067512170073e-08,8.2381407682196e-08,1.27825100373929e-07,1.56042058164773e-07,1.91196343005861e-07,1.10324134650779e-07
"192",191,9.24724010986897e-08,2.4455650689822e-08,5.2309106842028e-08,7.5328492091785e-08,1.16881625922592e-07,1.4268285275807e-07,1.74827483095159e-07,1.00878965755965e-07
"193",192,8.45509339542071e-08,2.23606942649707e-08,4.78281431487605e-08,6.88756215651158e-08,1.06869194284225e-07,1.30460213724718e-07,1.59851242454676e-07,9.22373680731015e-08
"194",193,7.73038496065356e-08,2.04440907759149e-08,4.37286609721297e-08,6.29721074152824e-08,9.77091560698172e-08,1.19278130279561e-07,1.46149980488212e-07,8.43314602485224e-08
"195",194,7.0674137201427e-08,1.86907623559801e-08,3.99784105190798e-08,5.75715081745341e-08,8.9329451900823e-08,1.09048636336988e-07,1.3361591363319e-07,7.70990486991788e-08
"196",195,6.460956691815e-08,1.70868956444843e-08,3.6547846551427e-08,5.26312770530325e-08,8.16640654112165e-08,9.96911427706763e-08,1.22150297192788e-07,7.04831555025357e-08
"197",196,5.90622927270995e-08,1.56198367145753e-08,3.34099036674244e-08,4.81124383392005e-08,7.46525211537422e-08,9.11318244890469e-08,1.11662674332114e-07,6.44315850432542e-08
"198",197,5.39884877963775e-08,1.42779946381511e-08,3.05397900534894e-08,4.39792903967442e-08,6.82394237723016e-08,8.33030578854441e-08,1.02070186797093e-07,5.88965262766077e-08
"199",198,4.93480098984291e-08,1.30507529868964e-08,2.79147982074237e-08,4.01991331004216e-08,6.23740350924971e-08,7.61429045761236e-08,9.3296942348552e-08,5.38341877189557e-08
"200",199,4.51040943793869e-08,1.19283886244893e-08,2.55141312541762e-08,3.67420177249919e-08,5.7009886049748e-08,6.95946376655442e-08,8.52734343039112e-08,4.92044625063968e-08
"201",200,4.12230724487712e-08,1.09019971966601e-08,2.33187435855365e-08,3.35805174606409e-08,5.21044206208348e-08,6.36063070792819e-08,7.79360089474717e-08,4.49706210754366e-08


==> pmf_cdf_approx.csv <==
"","x","pmfm","pmfi","pmfp","cdfm","cdfi","cdfp"
"1",0,0.0173415299160208,0.0173415299178671,0.0173415299197135,0.0173415299160208,0.0173415299178671,0.0173415299197135
"2",1,1.61883568300665e-09,1.75031146111617e-08,3.33873935547582e-08,0.0173415315348565,0.0173415474209818,0.017341563307107
"3",2,1.23672233488034e-07,1.33685692492448e-06,2.5500416361496e-06,0.01734165520709,0.0173428842779067,0.0173441133487432
"4",3,1.61115737832116e-06,1.73609960076686e-05,3.31108376099245e-05,0.0173432663644683,0.0173602452739144,0.0173772241863531
"5",4,8.43313118504562e-06,8.92607285213661e-05,0.000170088477775979,0.0173516994956534,0.0174495060024357,0.0175473126641291
"6",5,2.67237059939919e-05,0.00026704126550143,0.000507361966140684,0.0173784232016473,0.0177165472679371,0.0180546746302698
"7",6,6.45410414034202e-05,0.000570027840975919,0.0010755494388485,0.0174429642430508,0.0182865751089131,0.0191302240691183
"8",7,0.000133999305120558,0.000974504489751802,0.00181525191668954,0.0175769635481713,0.0192610795986649,0.0209454759858078
"9",8,0.000250739028468742,0.00143003998653288,0.00261052367788034,0.0178277025766401,0.0206911195851977,0.0235559996636882
"10",9,0.000428172146955392,0.00188219168932615,0.00334058968823778,0.0182558747235955,0.0225733112745239,0.026896589351926
"11",10,0.000670618743201073,0.00228797481368008,0.00391833600005162,0.0189264934667965,0.024861286088204,0.0308149253519776
"12",11,0.000970256346080356,0.00262197110665213,0.00430600175937017,0.0198967498128769,0.0274832571948561,0.0351209271113477
"13",12,0.00130905787108901,0.00287585234096974,0.00451196751761947,0.0212058076839659,0.0303591095358258,0.0396328946289672
"14",13,0.00166372344969006,0.00305458862984595,0.00457693483771131,0.022869531133656,0.0334136981656718,0.0442098294666785
"15",14,0.00201093035815545,0.00317165607803823,0.00455701947509224,0.0248804614918114,0.03658535424371,0.0487668489417708
"16",15,0.00233117029808262,0.00324455133144577,0.0045087357437252,0.027211631789894,0.0398299055751558,0.053275584685496
"17",16,0.00261068321327512,0.00329122097361379,0.00447835672256049,0.0298223150031692,0.0431211265487696,0.0577539414080565
"18",17,0.00284181493217153,0.00332759435053093,0.00449629456662275,0.0326641299353407,0.0464487208993005,0.0622502359746792
"19",18,0.00302241349736787,0.00336617287991223,0.00457597803295562,0.0356865434327086,0.0498148937792127,0.0668262140076348
"20",19,0.00315481295627784,0.00341550507855933,0.00471607489924534,0.0388413563889864,0.0532303988577721,0.0715422889068802
"21",20,0.00324474878358296,0.00348032292258172,0.00490468326625661,0.0420861051725694,0.0567107217803538,0.0764469721731368
"22",21,0.00330035269026913,0.00356210798994124,0.00512418865721999,0.0453864578628385,0.060272829770295,0.0815711608303568
"23",22,0.0033312501093047,0.00365987904767691,0.00535575205375783,0.0487177079721432,0.0639327088179719,0.0869269128841146
"24",23,0.0033477358628413,0.00377103353259277,0.00558275887780437,0.0520654438349845,0.0677037423505647,0.092509671761919
"25",24,0.0033600082462543,0.00389212320731902,0.0057929323518969,0.0554254520812388,0.0715958655578837,0.0983026041138159
"26",25,0.00337746879227608,0.00401949109316053,0.00597913035254017,0.0588029208735149,0.0756153566510443,0.104281734466356
"27",26,0.00340812066862784,0.00414973719533836,0.00613906487702469,0.0622110415421427,0.0797650938463826,0.110420799343381
"28",27,0.00345811023153489,0.00428001168573399,0.00627429746581043,0.0656691517736776,0.0840451055321166,0.116695096809191
"29",28,0.00353145084034199,0.0044081553263302,0.00638888400143181,0.0692006026140196,0.0884532608584468,0.123083980810623
"30",29,0.00362994942149419,0.00453271873911545,0.00648799298265733,0.0728305520355138,0.0929859795975622,0.12957197379328
"31",30,0.00375333127594951,0.00465289629689585,0.00657673198084861,0.0765838833114633,0.0976388758944581,0.136148705774129
"32",31,0.00389953421387806,0.00476840895654222,0.00665931478098585,0.0804834175253414,0.102407284851,0.142808020555115
"33",32,0.00406512457546077,0.00487936531824031,0.00673860774289728,0.0845485421008021,0.107286650169241,0.149546628298012
"34",33,0.00424577794207271,0.00498612335821788,0.0068160213495134,0.0887943200428748,0.112272773527459,0.156362649647525
"35",34,0.00443676686420568,0.0050891680517652,0.00689166725418532,0.0932310869070805,0.117361941579224,0.163254316901711
"36",35,0.00463340537845034,0.00518901345834105,0.00696468174996783,0.0978644922855308,0.122550955037565,0.170218998651679
"37",36,0.00483141297373253,0.00528613236384294,0.00703361869687425,0.102695905259263,0.127837087401408,0.177252617348553
"38",37,0.00502717611573297,0.00538091251722256,0.00709683175988849,0.107723081374996,0.13321799991863,0.184349449108441
"39",38,0.00521790076505157,0.00547363586042658,0.00715279024804721,0.112940982140048,0.138691635779057,0.191502239356489
"40",39,0.00540166244552527,0.0055644757681105,0.00720029877397926,0.118342644585573,0.144256111547167,0.198702538130468
"41",40,0.00557737004090689,0.00565350693215134,0.0072386138858915,0.12392001462648,0.149909618479319,0.205941152016359
"42",41,0.00574466512999112,0.00574072286113991,0.00726746811657959,0.129664679756471,0.155650341340459,0.213208620132939
"43",42,0.00590378050148338,0.00582605674494537,0.0072870225898622,0.135568460257955,0.161476398085404,0.220495642722801
"44",43,0.00605538019201341,0.00590940242701436,0.00729777377756866,0.141623840449968,0.167385800512418,0.22779341650037
"45",44,0.00620039989632607,0.00599063325325052,0.00730043940979862,0.147824240346294,0.173376433765669,0.235093855910168
"46",45,0.00633990189736835,0.00606961750227232,0.00729584450407144,0.154164142243662,0.179446051267941,0.24238970041424
"47",46,0.00647495364573218,0.00614622987499066,0.00728482261963411,0.160639095889395,0.185592281142932,0.249674523033874
"48",47,0.00660653447188808,0.00622035910077543,0.00726814115818171,0.167245630361283,0.191812640243707,0.256942664192056
"49",48,0.00673547108873583,0.00629191210383706,0.00724645385119106,0.173981101450018,0.198104552347544,0.264189118043247
"50",49,0.00686239974726967,0.00636081538819769,0.00722027912076323,0.180843501197288,0.204465367735742,0.27140939716401
"51",50,0.00698775115928202,0.00642701437585521,0.0071900000285304,0.18783125235657,0.210892382111597,0.27859939719254
"52",51,0.00711175347299372,0.0064904714075782,0.00715587999819411,0.194943005829564,0.217382853519175,0.285755277190734
"53",52,0.00723444847628801,0.00655116302491559,0.00711808818086061,0.202177454305852,0.223934016544091,0.292873365371595
"54",53,0.0073557165790835,0.00660907702650554,0.00707672889959807,0.209533170884935,0.230543093570597,0.299950094271193
"55",54,0.00747530677826966,0.00666420965610575,0.00703187071220629,0.217008477663205,0.237207303226702,0.3069819649834
"56",55,0.00759286856324481,0.00671656315131407,0.00698357195733815,0.22460134622645,0.243923866378016,0.313965536940738
"57",56,0.00770798345730096,0.00676614377184223,0.00693190095620167,0.232309329683751,0.250690010149859,0.320897437896939
"58",57,0.00782019453957424,0.00681296033967054,0.00687695016822496,0.240129524223325,0.257502970489529,0.327774388065164
"59",58,0.00792903282619061,0.00685702326172307,0.00681884445942838,0.248058557049516,0.264359993751252,0.334593232524593
"60",59,0.00803403980909604,0.0068983439671161,0.00675774421529816,0.256092596858612,0.271258337718368,0.341350976739891
"61",60,0.00813478577448696,0.00693693467172203,0.00669384433930405,0.264227382633099,0.27819527239009,0.348044821079195
"62",61,0.00823088377419239,0.00697280837868658,0.00662737027414717,0.272458266407291,0.285168080768777,0.354672191353342
"63",62,0.00832199932391896,0.0070059790297793,0.00655857212617992,0.28078026573121,0.292174059798556,0.361230763479522
"64",63,0.00840785606805212,0.00703646173526125,0.00648771782362332,0.289188121799262,0.299210521533817,0.367718481303145
"65",64,0.00848823778931277,0.00706427302570878,0.00641508604645225,0.297676359588575,0.306274794559526,0.374133567349598
"66",65,0.00856298725475454,0.00708943108548547,0.00634095946759597,0.30623934684333,0.313364225645012,0.380474526817194
"67",66,0.00863200247456214,0.00711195594248299,0.00626561866553963,0.314871349317892,0.320476181587495,0.386740145482733
"68",67,0.00869523100259011,0.00713186960127449,0.00618933691992879,0.323566580320482,0.327608051188769,0.392929482402662
"69",68,0.00875266292439202,0.00714919611658475,0.00611237598781391,0.332319243244874,0.334757247305354,0.399041858390476
"70",69,0.00880432315839753,0.0071639616107656,0.00603498287620462,0.341123566403271,0.34192120891612,0.405076841266681
"71",70,0.00885026364178584,0.00717619424329053,0.0059573875710162,0.349973830045057,0.34909740315941,0.411034228837697
"72",71,0.00889055588954799,0.00718592414229163,0.00587980164667543,0.358864385934605,0.356283327301702,0.416914030484372
"73",72,0.00892528431197831,0.00719318330867884,0.00580241765860558,0.367789670246583,0.36347651061038,0.422716448142978
"74",73,0.00895454056141111,0.00719800550262158,0.00572540920780739,0.376744210807995,0.370674516113002,0.428441857350785
"75",74,0.00897841906354145,0.00720042612076975,0.00564893155968848,0.385722629871536,0.377874942233772,0.434090788910474
"76",75,0.00899701378091505,0.00720048207086844,0.00557312269644974,0.394719643652451,0.38507542430464,0.439663911606923
"77",76,0.00901041616312466,0.00719821164860067,0.0054981046830337,0.403730059815576,0.392273635953241,0.445162016289957
"78",77,0.00901871416486973,0.0071936544198416,0.00542398523079852,0.412748773980445,0.399467290373083,0.450586001520756
"79",78,0.00902199216162229,0.00718685111009657,0.00535085935079687,0.421770766142068,0.406654141483179,0.455936860871552
"80",79,0.00902033156332736,0.00717784350179879,0.00527881099979741,0.430791097705395,0.413831984984978,0.46121567187135
"81",80,0.00901381191747575,0.00716667433932911,0.00520791463666894,0.439804909622871,0.420998659324307,0.466423586508019
"82",81,0.00900251230091084,0.00715338724111362,0.00513823662380219,0.448807421923782,0.428152046565421,0.471561823131821
"83",82,0.0089865128208066,0.00713802661788478,0.00506983642691049,0.457793934744588,0.435290073183305,0.476631659558731
"84",83,0.00896589607500248,0.00712063759606859,0.00500276758567965,0.466759830819591,0.442410710779374,0.481634427144411
"85",84,0.00894074845635076,0.00710126594532419,0.0049370784461446,0.475700579275941,0.449511976724698,0.486571505590556
"86",85,0.00891116122111097,0.0070799580093691,0.00487281266224398,0.484611740497052,0.456591934734067,0.4914443182528
"87",86,0.00887723127489764,0.00705676063937967,0.00481000948784961,0.49348897177195,0.463648695373447,0.496254327740649
"88",87,0.00883906165917946,0.007031721129443,0.0047487038910723,0.50232803343113,0.47068041650289,0.501003031631722
"89",88,0.0087967617455009,0.00700488715370698,0.00468892652950542,0.51112479517663,0.477685303656597,0.505691958161227
"90",89,0.00875044716286083,0.00697630670500183,0.00463070362829473,0.519875242339491,0.484661610361599,0.510322661789522
"91",90,0.0087002394961941,0.00694602803485213,0.00457405680281044,0.528575481835685,0.491607638396451,0.514896718592332
"92",91,0.00864626580094014,0.00691409959485844,0.00451900286473451,0.537221747636626,0.498521737991309,0.519415721457067
"93",92,0.00858865798122177,0.00688056997951423,0.00446555364521617,0.545810405617847,0.505402307970824,0.523881275102283
"94",93,0.00852755207790052,0.00684548787052669,0.00441371586208984,0.554337957695748,0.51224779584135,0.528294990964373
"95",94,0.00846308750890197,0.00680890198274809,0.00436349105071184,0.56280104520465,0.519056697824098,0.532658482015085
"96",95,0.0083954062984765,0.00677086101182097,0.00431487557039905,0.571196451503126,0.525827558835919,0.536973357585484
"97",96,0.00832465232530775,0.00673141358360897,0.00426786069129803,0.579521103828434,0.532558972419528,0.541241218276782
"98",97,0.00825097061240543,0.00669060820549521,0.00422243276020994,0.58777207444084,0.539249580625023,0.545463651036992
"99",98,0.00817450667487872,0.00664849321959775,0.00417857343872906,0.595946581115718,0.545898073844621,0.549642224475721
"100",99,0.00809540593544211,0.00660511675792014,0.00413626000318235,0.60404198705116,0.552503190602541,0.553778484478903
"101",100,0.00801381321218583,0.00656052669947183,0.00409546569332691,0.612055800263346,0.559063717302013,0.55787395017223
"102",101,0.00792987227864698,0.00651477062933709,0.00405616009549516,0.619985672541993,0.56557848793135,0.561930110267725
"103",102,0.00784372549286,0.00646789579968847,0.00401830954574762,0.627829398034853,0.572046383731039,0.565948419813473
"104",103,0.00775551348958223,0.00641994909271082,0.00398187753939482,0.635584911524435,0.57846633282375,0.569930297352867
"105",104,0.00766537492838667,0.00637097698542359,0.0039468251347702,0.643250286452822,0.584837309809173,0.573877122487638
"106",105,0.0075734462894385,0.00632102551633855,0.00391311134113462,0.650823732742261,0.591158335325512,0.577790233828772
"107",106,0.00747986170872325,0.00627014025394005,0.00388069348286667,0.658303594450984,0.597428475579452,0.581670927311639
"108",107,0.00738475284475683,0.00621836626692912,0.00384952753442862,0.665688347295741,0.603646841846381,0.585520454846068
"109",108,0.00728824876957615,0.00616574809620113,0.00381956842284786,0.672976596065317,0.609812589942582,0.589340023268915
"110",109,0.00719047587774291,0.00611232972851708,0.00379077029648245,0.68016707194306,0.615924919671099,0.593130793565398
"111",110,0.00709155780814852,0.00605815457181521,0.00376308676056351,0.687258629751208,0.621983074242914,0.596893880325961
"112",111,0.00699161537459655,0.00600326543214475,0.00373647108137979,0.694250245125805,0.627986339675059,0.600630351407341
"113",112,0.00689076650213326,0.00594770449215669,0.00371087636196336,0.701141011627938,0.633934044167216,0.604341227769304
"114",113,0.00678912616719979,0.00589151329114342,0.00368625569277478,0.707930137795138,0.639825557458359,0.608027483462079
"115",114,0.00668680634042061,0.00583473270655427,0.00366256228118439,0.714616944135558,0.645660290164914,0.611690045743263
"116",115,0.00658391593167582,0.00577740293697546,0.00363974956357032,0.721200860067234,0.651437693101889,0.615329795306834
"117",116,0.00648056073759032,0.00571956348652772,0.00361777130364097,0.727681420804825,0.657157256588417,0.618947566610475
"118",117,0.00637684339196691,0.00566125315063215,0.00359658168020816,0.734058264196791,0.662818509739049,0.622544148290683
"119",118,0.00627286331999158,0.00560251000312189,0.00357613536714815,0.740331127516783,0.668421019742171,0.626120283657831
"120",119,0.00616871669711015,0.00554337138465004,0.00355638760773385,0.746499844213893,0.673964391126821,0.629676671265565
"121",120,0.00606449641351438,0.00548387389235758,0.00353729428496079,0.752564340627408,0.679448265019178,0.633213965550526
"122",121,0.00596029204509548,0.00542405337075987,0.0035188119889532,0.758524632672503,0.684872318389938,0.636732777539479
"123",122,0.0058561898316079,0.00536394490381998,0.00350089808205621,0.764380822504111,0.690236263293758,0.640233675621535
"124",123,0.00575227266257151,0.00530358280815484,0.00348351076181263,0.770133095166682,0.695539846101913,0.643717186383348
"125",124,0.00564862007130258,0.00524300062734977,0.00346660912170401,0.775781715237985,0.700782846729263,0.647183795505052
"126",125,0.00554530823722668,0.0051822311273362,0.00345015320930204,0.781327023475212,0.705965077856599,0.650633948714354
"127",126,0.00544240999643284,0.00512130629278494,0.00343410408132903,0.786769433471645,0.711086384149384,0.654068052795683
"128",127,0.00533999486031521,0.00506025732449737,0.00341842385506003,0.79210942833196,0.716146641473881,0.657486476650743
"129",128,0.00523812904191503,0.00499911463773097,0.00340307575549203,0.797347557373875,0.721145756111612,0.660889552406235
"130",129,0.005136875489541,0.00493790786143824,0.00338802415776014,0.802484432863416,0.72608366397305,0.664277576563995
"131",130,0.00503629392712679,0.0048766658383814,0.00337323462436899,0.807520726790543,0.730960329811432,0.667650811188364
"132",131,0.00493644090069761,0.00481541662607008,0.00335867393692146,0.81245716769124,0.735775746437502,0.671009485125286
"133",132,0.00483736983035414,0.00475418749850484,0.00334431012215888,0.817294537521594,0.740529933936007,0.674353795247444
"134",133,0.00473913106712107,0.00469300494868198,0.00333011247225547,0.822033668588715,0.745222938884689,0.6776839077197
"135",134,0.0046417719540187,0.00463189469181545,0.0033160515594339,0.826675440542734,0.749854833576504,0.680999959279134
"136",135,0.00454533689080096,0.00457088166926297,0.00330209924508322,0.831220777433535,0.754425715245767,0.684302058524217
"137",136,0.00444986740174877,0.00450999005309604,0.00328822868364924,0.835670644835284,0.758935705298863,0.687590287207866
"138",137,0.00435540220605304,0.00444924325130726,0.00327441432164564,0.840026047041337,0.76338494855017,0.690864701529512
"139",138,0.00426197729026083,0.00438866391359212,0.00326063189218037,0.844288024331598,0.767773612463763,0.694125333421692
"140",139,0.00416962598243281,0.00432827393770905,0.00324685840542996,0.84845765031403,0.772101886401472,0.697372191827122
"141",140,0.00407837902756699,0.00426809447634859,0.00323307213549938,0.852536029341597,0.77636998087782,0.700605263962622
"142",141,0.00398826466402354,0.00420814594451427,0.00321925260410889,0.856524294005621,0.780578126822335,0.70382451656673
"143",142,0.00389930870061216,0.00414844802735882,0.00320538056152601,0.860423602706233,0.784726574849693,0.707029897128256
"144",143,0.00381153459413456,0.00408901968846976,0.00319143796513905,0.864235137300368,0.788815594538163,0.710221335093396
"145",144,0.00372496352712337,0.00402987917855676,0.00317740795603045,0.867960100827491,0.79284547371672,0.713398743049426
"146",145,0.00363961448560112,0.00397104404452228,0.00316327483387314,0.871599715313092,0.796816517761242,0.716562017883299
"147",146,0.00355550433669133,0.00391253113889154,0.00314902403043323,0.875155219649783,0.800729048900134,0.719711041913732
"148",147,0.00347264790591336,0.00385435662956868,0.00313464208192284,0.878627867555697,0.804583405529702,0.722845683995655
"149",148,0.00339105805403013,0.00379653600989858,0.00312011660041187,0.882018925609727,0.808379941539601,0.725965800596067
"150",149,0.00331074575331094,0.00373908410900499,0.00310543624447389,0.885329671363038,0.812119025648606,0.729071236840541
"151",150,0.00323172016310596,0.00368201510238925,0.00309059068921429,0.888561391526144,0.815801040750995,0.732161827529755
"152",151,0.00315398870461171,0.00362534252276111,0.00307557059580354,0.891715380230755,0.819426383273756,0.735237398125559
"153",152,0.0030775571347132,0.00356907927107386,0.00306036758061953,0.894792937365469,0.82299546254483,0.738297765706178
"154",153,0.00300242961883654,0.00351323762775844,0.00304497418408974,0.897795366984305,0.826508700172589,0.741342739890268
"155",154,0.00292860880268563,0.00345782926411739,0.00302938383931027,0.900723975786991,0.829966529436706,0.744372123729579
"156",155,0.0028560958828057,0.00340286525387326,0.00301359084051328,0.903580071669797,0.83336939469058,0.747385714570092
"157",156,0.00278489067587158,0.00334835608484036,0.00299759031144788,0.906364962345668,0.83671775077542,0.75038330488154
"158",157,0.00271499168665555,0.00329431167071611,0.00298137817373781,0.909079954032324,0.840012062446136,0.753364683055277
"159",158,0.00264639617456318,0.00324074136295075,0.00296495111527478,0.911726350206887,0.843252803809087,0.756329634170552
"160",159,0.00257910021873938,0.00318765396271124,0.00294830655871018,0.914305450425626,0.846440457771798,0.759277940729262
"161",160,0.00251309878161437,0.00313505773288295,0.00293144263010062,0.916818549207241,0.849575515504681,0.762209383359363
"162",161,0.00244838577093059,0.00308296041013963,0.00291435812777036,0.919266934978171,0.852658475914821,0.765123741487133
"163",162,0.00238495410011241,0.00303136921701553,0.00289705249144341,0.921651889078284,0.855689845131836,0.768020793978577
"164",163,0.00232279574703203,0.00298029087401071,0.00287952577170608,0.923974684825316,0.858670136005847,0.770900319750283
"165",164,0.00226190181109814,0.00292973161169188,0.00286177859985198,0.926236586636414,0.861599867617539,0.773762098350135
"166",165,0.00220226256863712,0.00287969718277051,0.00284381215816085,0.928438849205051,0.864479564800309,0.776605910508296
"167",166,0.00214386752660196,0.00283019287417201,0.00282562815066245,0.930582716731653,0.867309757674481,0.779431538658958
"168",167,0.00208670547453967,0.00278122351905241,0.00280722877442742,0.932669422206193,0.870090981193534,0.782238767433385
"169",168,0.00203076453485855,0.00273279350877483,0.00278861669142834,0.934700186741051,0.872823774702308,0.785027384124814
"170",169,0.00197603221137703,0.00268490680482464,0.00276979500100672,0.936676218952428,0.875508681507133,0.787797179125821
"171",170,0.00192249543615963,0.00263756695065284,0.00275076721297771,0.938598714388588,0.878146248457786,0.790547946338798
"172",171,0.00187014061465853,0.00259077708344227,0.00273153722140085,0.940468855003246,0.880737025541228,0.793279483560199
"173",172,0.00181895366917248,0.00254453994578626,0.00271210927903936,0.942287808672419,0.883281565487015,0.795991592839238
"174",173,0.00176892008063012,0.00249885789726573,0.00269248797252648,0.944056728753049,0.88578042338428,0.798684080811765
"175",174,0.00172002492874018,0.00245373292592789,0.00267267819825422,0.945776753681789,0.888234156310208,0.801356759010019
"176",175,0.00167225293050334,0.00240916665964413,0.00265268513899405,0.947449006612292,0.890643322969852,0.804009444149013
"177",176,0.00162558847715215,0.00236516037736118,0.0026325142412587,0.949074595089444,0.893008483347213,0.806641958390272
"178",177,0.00158001566948585,0.00232171502020687,0.00261217119340607,0.95065461075893,0.89533019836742,0.809254129583678
"179",178,0.00153551835170637,0.00227883120248461,0.00259166190449036,0.952190129110637,0.897609029569905,0.811845791488168
"180",179,0.00149208014371198,0.00223650922251137,0.00257099248385547,0.953682209254349,0.899845538792416,0.814416783972024
"181",180,0.00144968447194524,0.00219474907332766,0.00255016922147046,0.955131893726294,0.902040287865744,0.816966953193494
"182",181,0.00140831459877265,0.00215355045324489,0.00252919856899902,0.956540208325067,0.904193838318989,0.819496151762493
"183",182,0.00136795365048437,0.00211291277625389,0.00250808712159881,0.957908161975551,0.906306751095243,0.822004238884092
"184",183,0.00132858464389523,0.00207283518226184,0.00248684160043973,0.959236746619446,0.908379586277505,0.824491080484532
"185",184,0.00129019051164103,0.00203331654718447,0.00246546883593463,0.960526937131087,0.910412902824689,0.826956549320467
"186",185,0.00125275412614789,0.00199435549285919,0.00244397575166929,0.961779691257235,0.912407258317548,0.829400525072136
"187",186,0.00121625832236406,0.00195595039680357,0.00242236934902291,0.962995949579599,0.914363208714352,0.831822894421159
"188",187,0.00118068591924733,0.0019180994017936,0.00240065669246523,0.964176635498846,0.916281308116145,0.834223551113624
"189",188,0.00114601974008192,0.00188080042527833,0.00237884489551937,0.965322655238928,0.918162108541424,0.836602396009143
"190",189,0.00111224263163783,0.00184405116861626,0.00235694110737622,0.966434897870566,0.92000615971004,0.83895933711652
"191",190,0.00107933748221562,0.00180784912613457,0.00233495250014711,0.967514235352782,0.921814008836174,0.841294289616667
"192",191,0.00104728723862222,0.00177219159401421,0.00231288625674122,0.968561522591404,0.923586200430189,0.843607175873408
"193",192,0.00101607492210365,0.00173707567899396,0.00229074955935283,0.969577597513508,0.925323276109183,0.845897925432761
"194",193,0.000985683643276729,0.00170249830689527,0.00226854957854413,0.970563281156784,0.927025774416078,0.848166475011305
"195",194,0.00095609661609817,0.00166845623096837,0.00224629346290874,0.971519377772883,0.928694230647046,0.850412768474214
"196",195,0.000927297170893283,0.00163494604005213,0.0022239883293002,0.972446674943776,0.930329176687098,0.852636756803514
"197",196,0.000899268766505162,0.00160196416656075,0.0022016412536113,0.973345943710281,0.931931140853659,0.854838398057125
"198",197,0.000871995001574261,0.0015695068942843,0.00217925926208761,0.974217938711855,0.933500647747943,0.857017657319213
"199",198,0.000845459624986592,0.00153757036600534,0.00215684932315986,0.975063398336842,0.935038218113949,0.859174506642373
"200",199,0.000819646545541798,0.00150615059094131,0.00213441833978032,0.975883044882384,0.93654436870489,0.861308924982153
"201",200,0.00079453984085789,0.00147524345200473,0.00211197314224674,0.976677584723242,0.938019612156895,0.8634208981244
"202",201,0.000770123765536615,0.00144484471287774,0.00208952048149788,0.977447708488778,0.939464456869773,0.865510418605898
"203",202,0.000746382758655362,0.00141495002491968,0.00206706702286645,0.978194091247434,0.940879406894692,0.867577485628764
"204",203,0.000723301450570031,0.00138555493388474,0.002044619340272,0.978917392698004,0.942264961828577,0.869622104969036
"205",204,0.000700864669095526,0.00135665488646981,0.00202218391083974,0.979618257367099,0.943621616715047,0.871644288879876
"206",205,0.000679057445084039,0.00132824523668928,0.00199976710992989,0.980297314812183,0.944949861951736,0.873644055989806
"207",206,0.000657865017410385,0.00130032125206812,0.00197737520656132,0.980955179829594,0.946250183203804,0.875621431196367
"208",207,0.000637272837422577,0.00127287811967088,0.00195501435921616,0.981592452667016,0.947523061323475,0.877576445555583
"209",208,0.00061726657285772,0.0012459109519541,0.00193269061200932,0.982209719239874,0.948768972275429,0.879509136167592
"210",209,0.000597832111267797,0.0012194147924539,0.00191040989120947,0.982807551351142,0.949988387067883,0.881419546058802
"211",210,0.000578955562971412,0.00119338462130553,0.00188817800209674,0.983386506914113,0.951181771689189,0.883307724060899
"212",211,0.000560623263553638,0.00116781536059595,0.00186600062614334,0.983947130177667,0.952349587049785,0.885173724687042
"213",212,0.00054282177594889,0.00114270187955715,0.00184388331850367,0.984489951953616,0.953492288929342,0.887017608005546
"214",213,0.000525537892115195,0.001118038999595,0.00182183150580044,0.985015489845731,0.954610327928937,0.888839439511346
"215",214,0.000508758634336713,0.00109382149916341,0.00179985048419387,0.985524248480068,0.9557041494281,0.89063928999554
"216",215,0.000492471256157494,0.00107004411847662,0.00177794541772104,0.986016719736225,0.956774193546577,0.892417235413261
"217",216,0.000476663242994465,0.00104670156407635,0.00175612133689392,0.98649338297922,0.957820895110653,0.894173356750155
"218",217,0.000461322312410766,0.00102378851323579,0.00173438313754222,0.98695470529163,0.958844683623889,0.895907739887697
"219",218,0.000446436414110396,0.00100129961822513,0.00171273557989167,0.987401141705741,0.959845983242114,0.897620475467589
"220",219,0.000431993729641437,0.000979229510424635,0.00169118328786437,0.987833135435382,0.960825212752539,0.899311658755453
"221",220,0.000417982671835805,0.000957572804293282,0.00166973074859104,0.988251118107218,0.961782785556832,0.900981389504044
"222",221,0.000404391884009833,0.000936324101199507,0.00164838231212459,0.988655509991228,0.962719109658032,0.902629771816169
"223",222,0.000391210238928165,0.000915477993109356,0.00162714219134392,0.989046720230156,0.963634587651141,0.904256914007513
"224",223,0.000378426837555942,0.000895029066139625,0.00160601446203837,0.989425147067712,0.96452961671728,0.905862928469551
"225",224,0.000366031007611946,0.00087497190397757,0.00158500306316293,0.989791178075324,0.965404588621258,0.907447931532714
"226",225,0.000354012301934062,0.000855301091168187,0.00156411179725448,0.990145190377258,0.966259889712426,0.909012043329968
"227",226,0.000342360496672725,0.00083601121627295,0.00154334433100021,0.990487550873931,0.967095900928699,0.910555387660969
"228",227,0.0003310655893346,0.000817096874907384,0.00152270419594951,0.990818616463265,0.967912997803607,0.912078091856918
"229",228,0.000320117796659232,0.000798552672644755,0.00150219478935972,0.991138734259924,0.968711550476251,0.913580286646278
"230",229,0.000309507552385456,0.000780373227811945,0.00148181937516925,0.99144824181231,0.969491923704063,0.915062106021447
"231",230,0.000299225504878649,0.000762553174159248,0.00146158108508849,0.991747467317188,0.970254476878223,0.916523687106536
"232",231,0.000289262514644573,0.000745087163414541,0.00144148291980137,0.992036729831833,0.970999564041637,0.917965170026337
"233",232,0.000279609651756072,0.000727969867732939,0.00142152775027103,0.992316339483589,0.97172753390937,0.919386697776608
"234",233,0.000270258193166306,0.000711195982025658,0.00140171831914063,0.992586597676755,0.972438729891396,0.920788416095749
"235",234,0.000261199619957289,0.000694760226191505,0.00138205724222463,0.992847797296713,0.973133490117587,0.922170473337973
"236",235,0.000252425614500508,0.000678657347236747,0.00136254701008196,0.993100222911213,0.973812147464824,0.923533020348055
"237",236,0.000243928057554198,0.000662882121294624,0.00134318998966599,0.993344150968767,0.974475029586119,0.924876210337721
"238",237,0.000235699025313548,0.000647429355551385,0.00132398842604544,0.993579849994081,0.97512245894167,0.926200198763767
"239",238,0.000227730786388793,0.000632293890064402,0.00130494444418869,0.99380758078047,0.975754752831734,0.927505143207955
"240",239,0.000220015798758017,0.000617470599495828,0.00128606005080817,0.994027596579228,0.97637222343123,0.928791203258764
"241",240,0.000212546706675761,0.000602954394750804,0.00126733713625787,0.994240143285904,0.976975177825981,0.930058540395021
"242",241,0.000205316337544326,0.000588740224523092,0.00124877747647917,0.994445459623448,0.977563918050504,0.931307317871501
"243",242,0.000198317698775255,0.000574823076761931,0.00123038273499102,0.994643777322223,0.978138741127266,0.932537700606492
"244",243,0.000191543974614238,0.000561197980045505,0.00121215446491815,0.994835321296837,0.978699939107311,0.93374985507141
"245",244,0.000184988522963526,0.000547860004878628,0.00119409411105432,0.995020309819801,0.97924779911219,0.934943949182464
"246",245,0.000178644872195062,0.000534804264910883,0.00117620301195587,0.995198954691996,0.979782603377101,0.93612015219442
"247",246,0.000172506717945795,0.000522025918070586,0.00115848240206056,0.995371461409942,0.980304629295171,0.93727863459648
"248",247,0.000166567919933818,0.000509520167634949,0.00114093341382984,0.995538029329876,0.980814149462806,0.93841956801031
"249",248,0.000160822498756803,0.000497282263216367,0.0011235570799085,0.995698851828632,0.981311431726023,0.939543125090219
"250",249,0.000155264632716514,0.000485307501688007,0.00110635433530028,0.995854116461349,0.981796739227711,0.940649479425519
"251",250,0.000149888654642251,0.00047359122803492,0.00108932601955464,0.996004005115991,0.982270330455746,0.941738805445074
"252",251,0.000144689048730461,0.000462128836140017,0.001072472878962,0.996148694164722,0.982732459291886,0.942811278324036
"253",252,0.000139660447406901,0.000450915769508926,0.00105579556875486,0.996288354612129,0.983183375061395,0.943867073892791
"254",253,0.000134797628211989,0.00043994752193458,0.00103929465531159,0.99642315224034,0.983623322583329,0.944906368548102
"255",254,0.000130095510689195,0.000429219638091723,0.0010229706183593,0.99655324775103,0.984052542221421,0.945929339166461
"256",255,0.000125549153328307,0.000418727714089211,0.00100682385317551,0.996678796904358,0.98447126993551,0.946936163019637
"257",256,0.000121153750513685,0.000408467397954809,0.000990854672783653,0.996799950654872,0.984879737333465,0.947927017692421
"258",257,0.000116904629511712,0.000398434390071266,0.000975063310141818,0.996916855284383,0.985278171723536,0.948902081002563
"259",258,0.000112797247487176,0.000388624443559224,0.000959449920321903,0.997029652531871,0.985666796167096,0.949861530922885
"260",259,0.000108827188557365,0.000379033364612531,0.00094401458267753,0.997138479720428,0.986045829531708,0.950805545505562
"261",260,0.000104990160875246,0.000369657012782456,0.00092875730299834,0.997243469881303,0.98641548654449,0.95173430280856
"262",261,0.000101281993751422,0.000360491301216918,0.000913678015649252,0.997344751875055,0.986775977845707,0.95264798082421
"263",262,9.76986348168067e-05,0.000351532196856904,0.000898776585693177,0.997442450509871,0.987127510042564,0.953546757409903
"264",263,9.42361472187489e-05,0.000342775720587275,0.00088405281099502,0.99753668665709,0.987470285763152,0.954430810220898
"265",264,9.08907068627767e-05,0.00033421794734959,0.00086950642430626,0.997627577363953,0.987804503710501,0.955300316645204
"266",265,8.76585996857186e-05,0.000325855006210597,0.000855137095327899,0.997715235963639,0.988130358716712,0.956155453740532
"267",266,8.45362189836662e-05,0.000317683080399905,0.000840944432751687,0.997799772182622,0.988448041797112,0.956996398173284
"268",267,8.15200627747003e-05,0.000309698407307501,0.000826927986277419,0.997881292245397,0.988757740204419,0.957823326159561
"269",268,7.86067311961847e-05,0.000301897278442255,0.000813087248605217,0.997959898976593,0.989059637482862,0.958636413408166
"270",269,7.5792923964534e-05,0.000294276039367266,0.00079942165740313,0.998035691900558,0.989353913522229,0.959435835065569
"271",270,7.30754378626034e-05,0.000286831089595017,0.000785930597247441,0.99810876733842,0.989640744611824,0.960221765662817
"272",271,7.04511642761633e-05,0.000279558882454853,0.000772613401535874,0.998179218502696,0.989920303494279,0.960994379064353
"273",272,6.79170867789178e-05,0.000272455924933751,0.000759469354372918,0.998247135589475,0.990192759419212,0.961753848418726
"274",273,6.54702787536917e-05,0.000265518777485137,0.000746497692425971,0.998312605868229,0.990458278196698,0.962500346111152
"275",274,6.31079010620295e-05,0.000258744053813452,0.000733697606752286,0.998375713769291,0.990717022250511,0.963234043717904
"276",275,6.08271997665414e-05,0.000252128420637969,0.000721068244596379,0.998436540969058,0.990969150671149,0.9639551119625
"277",276,5.86255038801147e-05,0.000245668597423555,0.000708608711156156,0.998495166472938,0.991214819268573,0.964663720673656
"278",277,5.65002231712803e-05,0.00023936135609499,0.000696318071318765,0.998551666696109,0.991454180624668,0.965360038744975
"279",278,5.4448846020516e-05,0.000233203520733324,0.000684195351365555,0.998606115542129,0.991687384145401,0.966044234096341
"280",279,5.2468937299077e-05,0.000227191967240634,0.000672239540644456,0.998658584479428,0.991914576112642,0.966716473636985
"281",280,5.05581363140095e-05,0.000221323622997268,0.00066044959321164,0.998709142615743,0.992135899735639,0.967376923230197
"282",281,4.87141547861598e-05,0.000215595466495397,0.000648824429440668,0.998757856770529,0.992351495202134,0.968025747659637
"283",282,4.69347748651856e-05,0.000210004526952191,0.000637362937599153,0.998804791545394,0.992561499729086,0.968663110597237
"284",283,4.52178472066701e-05,0.000204547883916922,0.000626063975394044,0.9988500093926,0.992766047613003,0.969289174572631
"285",284,4.35612890690519e-05,0.000199222666851043,0.000614926371483433,0.99889357068167,0.992965270279854,0.969904100944114
"286",285,4.19630824718701e-05,0.000194026054704123,0.000603948926956854,0.998935533764141,0.993159296334558,0.970508049871071
"287",286,4.04212723800291e-05,0.000188955275468298,0.000593130416782406,0.998975955036521,0.993348251610027,0.971101180287853
"288",287,3.89339649472954e-05,0.000184007605729756,0.000582469591222334,0.999014889001469,0.993532259215756,0.971683649879076
"289",288,3.74993257758505e-05,0.000179180370195744,0.000571965177215082,0.999052388327245,0.993711439585952,0.972255615056291
"290",289,3.61155782423142e-05,0.000174470941224602,0.000561615879726383,0.999088503905487,0.993885910527177,0.972817230936017
"291",290,3.47810018458398e-05,0.000169876738336639,0.000551420383067367,0.999123284907333,0.994055787265513,0.973368651319084
"292",291,3.3493930600066e-05,0.000165395227718297,0.000541377352180955,0.999156778837933,0.994221182493232,0.973910028671265
"293",292,3.22527514691502e-05,0.000161023921720796,0.000531485433896724,0.999189031589402,0.994382206414953,0.974441514105162
"294",293,3.10559028312481e-05,0.000156760378345506,0.000521743258153682,0.999220087492233,0.994538966793298,0.974963257363316
"295",294,2.99018729884606e-05,0.000152602200727057,0.00051214943919216,0.999249989365222,0.994691568994025,0.975475406802508
"296",295,2.87891987120547e-05,0.000148547036609266,0.000502702576714505,0.999278778563934,0.994840116030634,0.975978109379222
"297",296,2.77164638184596e-05,0.000144592577812484,0.000493401257014697,0.999306495027752,0.994984708608447,0.976471510636237
"298",297,2.66822977883465e-05,0.000140736559699759,0.000484244054077795,0.99933317732554,0.995125445168147,0.976955754690315
"299",298,2.56853744129162e-05,0.000136976760634402,0.000475229530648772,0.999358862699953,0.995262421928781,0.977430984220964
"300",299,2.4724410487125e-05,0.000133311001440187,0.000466356239272066,0.999383587110441,0.995395732930221,0.977897340460236
"301",300,2.37981645159481e-05,0.000129737144847303,0.000457622723300546,0.999407385274957,0.995525470075069,0.978354963183536
"302",301,2.29054354788776e-05,0.00012625309494858,0.000449027517876502,0.999430290710435,0.995651723170017,0.978803990701413
"303",302,2.20450616077831e-05,0.000122856796643333,0.000440569150882851,0.999452335772043,0.995774579966661,0.979244559852296
"304",303,2.12159192025532e-05,0.000119546235082399,0.00043224614386617,0.999473551691246,0.995894126201743,0.979676805996162
"305",304,2.04169214831311e-05,0.000116319435114464,0.000424057012931891,0.999493968612729,0.996010445636857,0.980100863009094
"306",305,1.96470174635995e-05,0.000113174460726909,0.000416000269611409,0.999513615630192,0.996123620097584,0.980516863278705
"307",306,1.89051908661113e-05,0.000110109414491269,0.000408074421702391,0.999532520821059,0.996233729512076,0.980924937700407
"308",307,1.81904590485766e-05,0.000107122437000356,0.000400277974081472,0.999550711280107,0.996340851949076,0.981325215674489
"309",308,1.75018719862355e-05,0.0001042117063188,0.000392609429491729,0.999568213152093,0.996445063655395,0.981717825103981
"310",309,1.68385112532211e-05,0.000101375437419422,0.000385067289302784,0.999585051663347,0.996546439092814,0.982102892393283
"311",310,1.61994890509276e-05,9.86118816306989e-05,0.000377650054246277,0.999601251152398,0.996645050974445,0.98248054244753
"312",311,1.55839472555164e-05,9.59193260814233e-05,0.000370356225125811,0.999616835099653,0.996740970300526,0.982850898672656
"313",312,1.49910565004469e-05,9.3296093151548e-05,0.00036318430350264,0.999631826156154,0.996834266393678,0.983214082976158
"314",313,1.4420015265995e-05,9.07405399151225e-05,0.000356132792356188,0.99964624617142,0.996925006933593,0.983570215768514
"315",314,1.38700490143767e-05,8.82510575961771e-05,0.000349200196721778,0.999660116220434,0.997013257991189,0.983919415965236
"316",315,1.33404093451858e-05,8.58260710248526e-05,0.000342385024304792,0.999673456629779,0.997099084062214,0.984261800989541
"317",316,1.28303731576698e-05,8.3464038087292e-05,0.000335685786071113,0.999686287002937,0.997182548100301,0.984597486775612
"318",317,1.23392418627496e-05,8.11634491923169e-05,0.000329100996816392,0.9996986262448,0.997263711549494,0.984926587772428
"319",318,1.18663405976291e-05,7.89228267307099e-05,0.000322629175712356,0.999710492585397,0.997342634376224,0.985249216948141
"320",319,1.1411017476106e-05,7.67407245449504e-05,0.000316268846832216,0.999721903602873,0.997419375100769,0.985565485794973
"321",320,1.09726428442943e-05,7.46157273940379e-05,0.000310018539654201,0.999732876245718,0.997493990828163,0.985875504334627
"322",321,1.05506085839067e-05,7.25464504359565e-05,0.00030387678954574,0.999743426854302,0.9975665372786,0.986179381124173
"323",322,1.01443274061862e-05,7.05315386984234e-05,0.000297842138226005,0.999753571181708,0.997637068817298,0.986477223262399
"324",323,9.75323218765053e-06,6.8569666565169e-05,0.000291913134209766,0.999763324413895,0.997705638483863,0.986769136396609
"325",324,9.37677531935017e-06,6.66595372633576e-05,0.000286088333231663,0.999772701189215,0.997772298021126,0.98705522472984
"326",325,9.01442806990414e-06,6.47998823526851e-05,0.000280366298651361,0.999781715617285,0.997837097903479,0.987335591028492
"327",326,8.66567997791946e-06,6.29894612247533e-05,0.000274745601840846,0.999790381297263,0.997900087364704,0.987610336630332
"328",327,8.3300382501501e-06,6.12270606006913e-05,0.000269224822553126,0.999798711335513,0.997961314425305,0.987879561452886
"329",328,8.00702719003705e-06,5.95114940403195e-05,0.00026380254927403,0.999806718362703,0.998020825919345,0.98814336400216
"330",329,7.6961876361516e-06,5.78416014524792e-05,0.000258477379556536,0.999814414550339,0.998078667520797,0.988401841381716
"331",330,7.39707641365448e-06,5.62162486085034e-05,0.000253247920338261,0.999821811626753,0.998134883769406,0.988655089302054
"332",331,7.10926582138747e-06,5.46343266710047e-05,0.000248112788243612,0.999828920892574,0.998189518096077,0.988903202090298
"333",332,6.83234310013612e-06,5.30947517097596e-05,0.000243070609868435,0.999835753235674,0.998242612847787,0.989146272700166
"334",333,6.56590996113397e-06,5.15964642464312e-05,0.000238120022051395,0.999842319145635,0.998294209312033,0.989384392722218
"335",334,6.3095820878446e-06,5.0138428782849e-05,0.000233259672128338,0.999848628727723,0.998344347740816,0.989617652394346
"336",335,6.06298868147337e-06,4.87196333500429e-05,0.000228488218173435,0.999854691716405,0.998393067374166,0.98984614061252
"337",336,5.82577200322323e-06,4.73390890536801e-05,0.000223804329225274,0.999860517488408,0.99844040646322,0.990069944941745
"338",337,5.59758694656611e-06,4.5995829633595e-05,0.000219206685499911,0.999866115075354,0.998486402292853,0.990289151627245
"339",338,5.37810060234735e-06,4.46889110181767e-05,0.000214693978589498,0.999871493175957,0.998531091203871,0.990503845605834
"340",339,5.1669918597993e-06,4.34174108964203e-05,0.000210264911648959,0.999876660167817,0.998574508614768,0.990714110517483
"341",340,4.96395100394202e-06,4.21804282871568e-05,0.000205918199569203,0.99988162411882,0.998616689043055,0.990920028717052
"342",341,4.76867932779864e-06,4.0977083115328e-05,0.000201652569138152,0.999886392798148,0.99865766612617,0.991121681286191
"343",342,4.5808887692866e-06,3.98065158006977e-05,0.000197466759190451,0.999890973686917,0.998697472641971,0.991319148045381
"344",343,4.40030154262737e-06,3.86678868433654e-05,0.000193359520744757,0.99989537398846,0.998736140528814,0.991512507566126
"345",344,4.22664978943869e-06,3.75603764194747e-05,0.000189329617130214,0.99989960063825,0.998773700905234,0.991701837183256
"346",345,4.05967524758146e-06,3.64831839862788e-05,0.000185375824102369,0.999903660313497,0.99881018408922,0.991887213007358
"347",346,3.89912891045606e-06,3.54355278824191e-05,0.000181496929947577,0.999907559442408,0.998845619617103,0.992068709937306
"348",347,3.74477072926657e-06,3.4416644951106e-05,0.000177691735578772,0.999911304213137,0.998880036262054,0.992246401672885
"349",348,3.59636928434351e-06,3.34257901476149e-05,0.000173959054619385,0.999914900582421,0.998913462052201,0.992420360727504
"350",349,3.45370150785261e-06,3.24622361743937e-05,0.000170297713479709,0.999918354283929,0.998945924288376,0.992590658440984
"351",350,3.31655238203356e-06,3.15252731041642e-05,0.000166706551422402,0.999921670836311,0.99897744956148,0.992757364992406
"352",351,3.18471467061623e-06,3.061420802135e-05,0.000163184420620214,0.999924855550982,0.999008063769501,0.992920549413027
"353",352,3.05798864400203e-06,2.97283646613118e-05,0.000159730186204355,0.999927913539626,0.999037792134162,0.993080279599231
"354",353,2.93618182494559e-06,2.88670830615054e-05,0.000156342726305117,0.999930849721451,0.999066659217224,0.993236622325536
"355",354,2.81910872669335e-06,2.80297192099832e-05,0.000153020932083689,0.999933668830177,0.999094688936434,0.99338964325762
"356",355,2.70659062480749e-06,2.72156447129461e-05,0.000149763707757467,0.999936375420802,0.999121904581147,0.993539406965377
"357",356,2.59845530762005e-06,2.64242464525833e-05,0.000146569970616468,0.99993897387611,0.9991483288276,0.993685976935994
"358",357,2.49453685244443e-06,2.56549262599965e-05,0.000143438651033434,0.999941468412962,0.99917398375386,0.993829415587027
"359",358,2.39467541363884e-06,2.49071005960077e-05,0.000140368692467231,0.999943863088376,0.999198890854455,0.993969784279494
"360",359,2.29871699560511e-06,2.41802002258106e-05,0.000137359051458489,0.999946161805371,0.999223071054681,0.994107143330953
"361",360,2.20651326068037e-06,2.34736699137381e-05,0.000134408697620201,0.999948368318632,0.999246544724595,0.994241552028573
"362",361,2.11792131918582e-06,2.27869681105632e-05,0.00013151661362096,0.999950486239951,0.999269331692705,0.994373068642194
"363",362,2.03280354572096e-06,2.21195666565143e-05,0.000128681795163242,0.999952519043497,0.999291451259362,0.994501750437357
"364",363,1.95102738384761e-06,2.14709504802115e-05,0.00012590325095514,0.999954470070881,0.999312922209842,0.994627653688312
"365",364,1.87246517974202e-06,2.08406173148601e-05,0.000123180002677759,0.999956342536061,0.999333762827157,0.99475083369099
"366",365,1.7969939940588e-06,2.02280774051337e-05,0.000120511084946047,0.999958139530055,0.999353990904562,0.994871344775936
"367",366,1.72449544160053e-06,1.9632853230806e-05,0.000117895545265706,0.999959864025496,0.999373623757793,0.994989240321202
"368",367,1.65485553389239e-06,1.90544792341034e-05,0.000115332443985179,0.99996151888103,0.999392678237027,0.995104572765187
"369",368,1.58796450962678e-06,1.84925015429443e-05,0.000112820854242232,0.99996310684554,0.99941117073857,0.995217393619429
"370",369,1.52371669626923e-06,1.79464777127893e-05,0.000110359861907409,0.999964630562236,0.999429117216283,0.995327753481337
"371",370,1.46201035566786e-06,1.74159764624202e-05,0.000107948565522319,0.999966092572592,0.999446533192745,0.995435702046859
"372",371,1.40274754599438e-06,1.6900577420609e-05,0.00010558607623449,0.999967495320138,0.999463433770166,0.995541288123094
"373",372,1.34583398616432e-06,1.63998708764514e-05,0.000103271517728336,0.999968841154124,0.999479833641042,0.995644559640822
"374",373,1.29117892178318e-06,1.5913457532877e-05,0.000101004026152375,0.999970132333046,0.999495747098575,0.995745563666974
"375",374,1.23869500072275e-06,1.54409482676154e-05,9.87827500432799e-05,0.999971371028046,0.999511188046843,0.995844346417018
"376",375,1.1882981436501e-06,1.49819638939187e-05,9.66068502462267e-05,0.99997255932619,0.999526170010737,0.995940953267264
"377",376,1.139907439954e-06,1.45361349370346e-05,9.44754998331969e-05,0.99997369923363,0.999540706145674,0.996035428767097
"378",377,1.09344501406841e-06,1.41031013975894e-05,9.23878840167324e-05,0.999974792678644,0.999554809247072,0.996127816651114
"379",378,1.04883593181301e-06,1.36825125384033e-05,9.03432000626967e-05,0.999975841514576,0.99956849175961,0.996218159851177
"380",379,1.00600808078037e-06,1.32740266601385e-05,8.83406571989865e-05,0.999976847522657,0.99958176578627,0.996306500508376
"381",380,9.64892080685207e-07,1.28773108951116e-05,8.63794765230784e-05,0.999977812414737,0.999594643097165,0.996392879984899
"382",381,9.25421168304594e-07,1.24920409902353e-05,8.44588909058634e-05,0.999978737835906,0.999607135138155,0.996477338875805
"383",382,8.87531114890762e-07,1.2117901109441e-05,8.2578144894738e-05,0.999979625367021,0.999619253039265,0.9965599170207
"384",383,8.51160127725979e-07,1.17545836302253e-05,8.07364946137351e-05,0.999980476527148,0.999631007622895,0.996640653515313
"385",384,8.16248763159682e-07,1.14017889486678e-05,7.89332076621709e-05,0.999981292775911,0.999642409411844,0.996719586722975
"386",385,7.82739831803059e-07,1.10592252827663e-05,7.71675630109952e-05,0.999982075515743,0.999653468637127,0.996796754285986
"387",386,7.50578332625569e-07,1.07266084933562e-05,7.54388508987678e-05,0.999982826094076,0.99966419524562,0.996872193136885
"388",387,7.19711353928096e-07,1.04036618900765e-05,7.37463727243682e-05,0.99998354580543,0.99967459890751,0.99694593950961
"389",388,6.90088010848946e-07,1.00901160589001e-05,7.2089440939941e-05,0.999984235893441,0.999684689023569,0.99701802895055
"390",389,6.61659360134419e-07,9.78570868013273e-06,7.04673789413224e-05,0.999984897552801,0.999694474732249,0.997088496329491
"391",390,6.34378332851371e-07,9.49018435820221e-06,6.88795209580364e-05,0.999985531931134,0.999703964916607,0.997157375850449
"392",391,6.08199668856571e-07,9.20329445472665e-06,6.73252119421769e-05,0.999986140130802,0.999713168211062,0.997224701062391
"393",392,5.83079838863248e-07,8.92479691742941e-06,6.58038074556043e-05,0.999986723210641,0.999722093007979,0.997290504869847
"394",393,5.5897699395737e-07,8.65445612577379e-06,6.43146735574837e-05,0.999987282187635,0.999730747464105,0.997354819543404
"395",394,5.35850888054864e-07,8.39204272472453e-06,6.28571866896303e-05,0.999987818038523,0.99973913950683,0.997417676730094
"396",395,5.13662831952468e-07,8.13733347735944e-06,6.14307335625913e-05,0.999988331701355,0.999747276840307,0.997479107463656
"397",396,4.92375626039039e-07,7.89011110856742e-06,6.00347110399941e-05,0.999988824076981,0.999755166951416,0.997539142174696
"398",397,4.71953508786652e-07,7.65016415926734e-06,5.86685260230501e-05,0.99998929603049,0.999762817115575,0.997597810700719
"399",398,4.52362101386538e-07,7.41728684083854e-06,5.7331595334349e-05,0.999989748392591,0.999770234402416,0.997655142296054
"400",399,4.3356835509668e-07,7.19127889317143e-06,5.60233456013377e-05,0.999990181960947,0.999777425681309,0.997711165641655


==> table-simulations.csv <==
"","x","emp","real","marg"
"1",0,0,0,0
"2",1,0.00516726189049479,0.00517193558480349,0.00995016625083195
"3",2,0.0103345237809896,0.0103870248571332,0.0198013266932447
"4",3,0.0156495929308182,0.0156429649220313,0.0295544664514918
"5",4,0.0210125995701605,0.0209375128966828,0.0392105608476768
"6",5,0.0263336609061783,0.0262684845786971,0.048770575499286
"7",6,0.032040219553702,0.0316337531421841,0.0582354664157513
"8",7,0.0373612808897198,0.0370312478610643,0.0676061800940518
"9",8,0.0428061807403146,0.0424589528590559,0.0768836536133642
"10",9,0.0483090050574051,0.0479149058858,0.0860688147287718
"11",10,0.053660027324369,0.0533971971185898,0.0951625819640404
"12",11,0.0591428776874955,0.0589039679891855,0.104165864703472
"13",12,0.0646716681447393,0.0644334100352028,0.113079563282842
"14",13,0.0700346747840816,0.0699837637755759,0.121904569079439
"15",14,0.0755754496137037,0.0755533176096054,0.130641764601194
"16",15,0.0811481827696684,0.0811404067391104,0.139292023574942
"17",16,0.0866989445762725,0.086743412113214,0.147856211033789
"18",17,0.0924015084330034,0.0923607593953025,0.156335183403616
"19",18,0.0980641243818061,0.0979909179517048,0.164729788588728
"20",19,0.103950448615006,0.103632399861651,0.173040866056638
"21",20,0.109661002053322,0.109283758948075,0.181269246922018
"22",21,0.115293657071179,0.114943589828837,0.189415754029813
"23",22,0.121048153208216,0.120610526987947,0.197481202037522
"24",23,0.126600912410217,0.12628324386639,0.205466397496666
"25",24,0.132161661193803,0.131960451972134,0.213372138933447
"26",25,0.137768350071507,0.137640900008951,0.221199216928595
"27",26,0.143488890486805,0.143323373023654,0.228948414196434
"28",27,0.149081597596734,0.149006691571375,0.236620505663147
"29",28,0.154894018200267,0.154689710898518,0.244216258544275
"30",29,0.160540654985898,0.160371320143021,0.251736432421435
"31",30,0.166129367305034,0.166050441551582,0.259181779318282
"32",31,0.171827936370972,0.171726029713494,0.266553043775711
"33",32,0.177470578365811,0.177397070810747,0.273850962926309
"34",33,0.183103233383668,0.183062581884074,0.281076266568074
"35",34,0.188945614918147,0.188721610114607,0.28822967723739
"36",35,0.194342577279228,0.194373232120822,0.295311910281287
"37",36,0.200003195832634,0.200016553270465,0.302323673928969
"38",37,0.205805629459185,0.205650707007151,0.309265669362645
"39",38,0.211592083922565,0.211274854191329,0.316138590787644
"40",39,0.217188785823286,0.216888182455326,0.322943125501835
"41",40,0.222837420004314,0.222489905572177,0.329679953964361
"42",41,0.228370205252351,0.228079262837954,0.336349749863681
"43",42,0.233896998314198,0.233655518467331,0.342953180184943
"44",43,0.239351885141775,0.239217961002092,0.349490905276683
"45",44,0.244882672994415,0.244765902732337,0.355963578916859
"46",45,0.250471385313551,0.250298679130106,0.362371848378227
"47",46,0.255952238281281,0.25581564829518,0.368716354493074
"48",47,0.261397138131876,0.261316190412805,0.374997731717299
"49",48,0.266716202072497,0.266799707223081,0.381216608193859
"50",49,0.272239000343552,0.272265621501799,0.387373605815584
"51",50,0.277625975727651,0.27771337655247,0.393469340287367
"52",51,0.283150771394102,0.283142435709318,0.399504421187734
"53",52,0.288525762405823,0.288552281851027,0.405479452029806
"54",53,0.293946693511661,0.293942416924997,0.411395030321645
"55",54,0.299467494387319,0.299312361481911,0.41725174762601
"56",55,0.304778568746355,0.304661654220387,0.423050189619513
"57",56,0.310087645709994,0.309989851541512,0.428790936151185
"58",57,0.315468628907904,0.315296527113062,0.434474561300463
"59",58,0.320671843915534,0.320581271443187,0.440101633434598
"60",59,0.325877056318561,0.325843691463387,0.445672715265493
"61",60,0.331146185374272,0.331083410120571,0.451188363905974
"62",61,0.33638934828983,0.336300065978021,0.4566491309255
"63",62,0.341646492973163,0.341493312825073,0.462055562405325
"64",63,0.346739851233991,0.346662819295327,0.467408198993103
"65",64,0.351783274609909,0.351808268493225,0.472707575956951
"66",65,0.356866645893755,0.356929357628807,0.477954223238984
"67",66,0.36210581401852,0.362025797660487,0.483148665508301
"68",67,0.367334995166303,0.367097312945675,0.488291422213458
"69",68,0.372544202360122,0.372143640899086,0.49338300763441
"70",69,0.377463787221463,0.377164531658576,0.498423930933944
"71",70,0.382081765377947,0.382159747758343,0.50341469620859
"72",71,0.387151154894018,0.387129063809348,0.508355802539035
"73",72,0.392130661617251,0.392072266186802,0.513247744040028
"74",73,0.397048249083196,0.396989152724566,0.518091009909798
"75",74,0.401961841758347,0.401879532416334,0.522886084478966
"76",75,0.406815512571607,0.406743225123437,0.527633447258985
"77",76,0.411705136502001,0.411580061289154,0.532333572990091
"78",77,0.416428976614495,0.416389881659372,0.536986931688772
"79",78,0.421040962584789,0.421172537009473,0.541593988694776
"80",79,0.42591061256122,0.425927887877326,0.546155204717644
"81",80,0.43083618960875,0.430655804302232,0.550671035882778
"82",81,0.435542053162676,0.435356165569725,0.555141933777059
"83",82,0.440219953181052,0.440028859962085,0.559568345494001
"84",83,0.444823949569761,0.444673784514458,0.563950713678464
"85",84,0.449382005864353,0.449290844776456,0.56828947657092
"86",85,0.453924082995774,0.453879954579124,0.572585068051273
"87",86,0.458390259102131,0.458441035807167,0.576837917682251
"88",87,0.462864424790074,0.462974018176316,0.581048450752361
"89",88,0.467312624337863,0.467478839015736,0.585217088318419
"90",89,0.471750836908671,0.471955443055363,0.589344247247654
"91",90,0.476310890598659,0.476403782218068,0.593430340259401
"92",91,0.480765082332638,0.480823815416545,0.597475775966364
"93",92,0.48525123239296,0.485215508354824,0.601480958915486
"94",93,0.489669471009803,0.48957883333432,0.605446289628399
"95",94,0.49401380599698,0.493913769064301,0.609372164641479
"96",95,0.498264263400526,0.498220300476708,0.613258976545499
"97",96,0.502572645270567,0.502498418545212,0.617107114024888
"98",97,0.506709251136518,0.506748120108435,0.620916961896601
"99",98,0.510829877839298,0.510969407697234,0.6246889011486
"100",99,0.514986457659212,0.515162289365976,0.628423308977954
"101",100,0.519003219801379,0.519326778527703,0.632120558828558
"102",101,0.523185765761447,0.523462893793119,0.635781020428477
"103",102,0.52725446018392,0.527570658813305,0.639405059826922
"104",103,0.531462972284142,0.531650102126101,0.642993039430853
"105",104,0.535581601591525,0.535701257006048,0.64654531804122
"106",105,0.539574394988934,0.539724161317849,0.650062250888845
"107",106,0.54357517796793,0.543718857373247,0.653544189669943
"108",107,0.547492070340276,0.547685391791256,0.656991482581293
"109",108,0.551456900202136,0.551623815361679,0.660404474355061
"110",109,0.55544769620415,0.555534182911837,0.663783506293267
"111",110,0.559266716202072,0.559416553176435,0.66712891630192
"112",111,0.563155645038869,0.563270988670514,0.670441038924811
"113",112,0.566944704105846,0.567097555565407,0.67372020537696
"114",113,0.570713789218859,0.570896323567638,0.676966743577747
"115",114,0.574478879541078,0.574667365800713,0.680180978183696
"116",115,0.578445706798335,0.578410758689722,0.683363230620947
"117",116,0.582088956001374,0.582126581848704,0.686513819117395
"118",117,0.585710233855053,0.585814917970718,0.689633058734515
"119",118,0.589211667984948,0.589475852720544,0.692721261398869
"120",119,0.592886875514329,0.593109474629986,0.695778735933296
"121",120,0.596308413828368,0.596715874995688,0.698805788087798
"122",121,0.599963647403785,0.600295147779435,0.701802720570113
"123",122,0.603528998186365,0.603847389510876,0.704769833075986
"124",123,0.607048408874827,0.607372699192612,0.707707422319141
"125",124,0.610647715379146,0.610871178207598,0.710615782060949
"126",125,0.614117191182698,0.614342930228826,0.71349520313981
"127",126,0.617692528942259,0.617788061131212,0.71634597350023
"128",127,0.62101819227727,0.621206678905662,0.71916837822162
"129",128,0.624385800915606,0.624598893575256,0.721962699546806
"130",129,0.627711464250617,0.627964817113513,0.724729216910248
"131",130,0.63114698433243,0.631304563364683,0.727468206965987
"132",131,0.634402738828568,0.634618247966028,0.730179943615313
"133",132,0.637600568858209,0.63790598827205,0.73286469803415
"134",133,0.640814378051021,0.641167903280612,0.735522738700176
"135",134,0.644046163802402,0.64440411356093,0.738154331419674
"136",135,0.647182074574755,0.647614741183371,0.740759739354109
"137",136,0.650529709259126,0.65079990965104,0.743339223046444
"138",137,0.653699575753218,0.6539597438331,0.7458930404472
"139",138,0.656865447456517,0.6570943698998,0.748421446940243
"140",139,0.660057285299969,0.66020391525916,0.750924695368332
"141",140,0.663045388812988,0.663288508495289,0.753403036058394
"142",141,0.666197278748512,0.666348279308287,0.755856716846563
"143",142,0.669277262449765,0.669383358455717,0.758285983102964
"144",143,0.672229412845649,0.672393877695579,0.760691077756245
"145",144,0.67510566221647,0.675379969730793,0.763072241317878
"146",145,0.678099757915678,0.678341768155117,0.765429711906202
"147",146,0.680989989054273,0.681279407400505,0.767763725270241
"148",147,0.683850259261922,0.684193022685843,0.770074514813276
"149",148,0.68659468053658,0.687082749967052,0.772362311616187
"150",149,0.68944895855804,0.689948725888518,0.774627344460561
"151",150,0.692365155836789,0.692791087735822,0.77686983985157
"152",151,0.695249394789195,0.695609973389741,0.779090022040622
"153",152,0.698031766576384,0.698405521281491,0.781288113047785
"154",153,0.700606409242348,0.701177870349186,0.783464332683993
"155",154,0.703396770611123,0.70392715999548,0.785618898573022
"156",155,0.706231074678619,0.706653530046372,0.787752026173257
"157",156,0.709013446465809,0.709357120711148,0.789863928799235
"158",157,0.711681966715403,0.712038072543425,0.79195481764298
"159",158,0.71425461198597,0.714696526403281,0.794024901795117
"160",159,0.71675335362687,0.717332623420449,0.796074388265787
"161",160,0.719415881690276,0.719946504958535,0.798103482005345
"162",161,0.722002508728618,0.72253831258026,0.800112385924856
"163",162,0.724573156603789,0.725108188013678,0.802101300916385
"164",163,0.727209718527041,0.727656273119372,0.804070425873091
"165",164,0.729872246590446,0.730182709858578,0.806019957709108
"166",165,0.732345022091193,0.732687640262249,0.807950091379246
"167",166,0.734883711640021,0.735171206401005,0.80986101989848
"168",167,0.737402427234886,0.737633550355971,0.811752934361253
"169",168,0.739789314733587,0.740074814190473,0.81362602396059
"170",169,0.7421702100461,0.742495139922574,0.815480476007011
"171",170,0.744511157450684,0.744894669498429,0.817316475947265
"172",171,0.746943985043503,0.747273544766443,0.819134207382878
"173",172,0.74931689077443,0.749631907452214,0.820933852088507
"174",173,0.751603908503312,0.751969899134238,0.822715590030122
"175",174,0.753876944464418,0.754287661220361,0.824479599383003
"176",175,0.756287800707877,0.756585334924961,0.826226056549555
"177",176,0.758664701229597,0.758863061246846,0.82795513617695
"178",177,0.760983677284821,0.76112098094784,0.82966701117459
"179",178,0.763376556969712,0.763359234532058,0.831361852731405
"180",179,0.765561707533376,0.765577962225833,0.833039830332959
"181",180,0.767834743494483,0.767777303958304,0.834701111778413
"182",181,0.770005912290373,0.769957399342628,0.836345863197296
"183",182,0.772153112341507,0.772118387657807,0.837974249066119
"184",183,0.774322283742,0.774260407831127,0.839586432224827
"185",184,0.776523413468837,0.77638359842118,0.841182573893079
"186",185,0.778404959932248,0.778488097601456,0.842762833686372
"187",186,0.780462277190544,0.780574043144506,0.844327369632003
"188",187,0.782565534542956,0.782641572406646,0.845876338184869
"189",188,0.784564927334755,0.784690822313194,0.847409894243116
"190",189,0.786564320126555,0.786721929344228,0.848928191163629
"191",190,0.788579692081526,0.788735029520861,0.850431380777365
"192",191,0.790635011944424,0.790730258392,0.851919613404537
"193",192,0.792716297947476,0.792707751021596,0.85339303786965
"194",193,0.794723680320862,0.79466764197637,0.854851801516376
"195",194,0.796609221575066,0.796610065313987,0.856296050222297
"196",195,0.798446825339757,0.798535154571697,0.857725928413486
"197",196,0.800320382221583,0.800443042755397,0.859141579078955
"198",197,0.802183952126427,0.802333862329137,0.860543143784949
"199",198,0.804011568914136,0.804207745205025,0.861930762689107
"200",199,0.805911091936115,0.806064822733563,0.863304574554476
"201",200,0.807894505564744,0.80790522569435,0.864664716763387
"202",201,0.809636234350407,0.809729084287201,0.866011325331195
"203",202,0.811435887602566,0.811536528123622,0.867344534919878
"204",203,0.813201585132987,0.81332768621866,0.868664478851507
"205",204,0.814997243594353,0.815102686983116,0.869971289121574
"206",205,0.816724990612242,0.816861658216099,0.871265096412196
"207",206,0.818464722002509,0.818604727097928,0.872546030105179
"208",207,0.820212442974361,0.820332020183357,0.873814218294961
"209",208,0.8219122264567,0.822043663395134,0.875069787801418
"210",209,0.823596030775868,0.823739782017867,0.876312864182545
"211",210,0.825261858536468,0.825420500692197,0.877543571747018
"212",211,0.826871759225969,0.827085943409278,0.878762033566618
"213",212,0.828465680752299,0.82873623350554,0.879968371488543
"214",213,0.830059602278629,0.830371493657735,0.88116270614759
"215",214,0.83171943785304,0.831991845878269,0.882345156978221
"216",215,0.833311361983973,0.833597411510795,0.883515842226503
"217",216,0.834881314765546,0.835188311226065,0.884674878961938
"218",217,0.83646724671029,0.836764665018049,0.885822383089164
"219",218,0.838141064052476,0.83832659220029,0.88695846935955
"220",219,0.839675063716913,0.839874211402506,0.888083251382671
"221",220,0.841149141519459,0.84140764056743,0.889196841637666
"222",221,0.842645190671365,0.842926996947874,0.890299351484489
"223",222,0.844107284101532,0.844432397104015,0.891390891175042
"224",223,0.845523437437581,0.845923956900904,0.892471569864205
"225",224,0.846971549099974,0.847401791506178,0.893541495620747
"226",225,0.848391697226816,0.848866015387984,0.894600775438136
"227",226,0.849821832330641,0.850316742313097,0.895649515245235
"228",227,0.851357829390475,0.851754085345232,0.8966878199169
"229",228,0.852793956680489,0.853178156843548,0.897715793284462
"230",229,0.85419812564416,0.854589068461335,0.898733538146117
"231",230,0.855628260747985,0.855986931144873,0.899741156277196
"232",231,0.857032429711656,0.857371855132469,0.900738748440354
"233",232,0.85836868723185,0.858743949953663,0.901726414395638
"234",233,0.859788835358692,0.860103324428593,0.902704252910467
"235",234,0.861075157993976,0.86145008666752,0.903672361769507
"236",235,0.862329522302917,0.862784344070511,0.90463083778445
"237",236,0.863629826705975,0.864106203327263,0.905579776803698
"238",237,0.864922141527448,0.86541577041708,0.906519273721942
"239",238,0.866268386024624,0.866713150608987,0.907449422489657
"240",239,0.867538729496736,0.867998448461981,0.908370316122495
"241",240,0.86882505213202,0.869271767825414,0.909282046710588
"242",241,0.870089403417943,0.870533211839505,0.910184705427752
"243",242,0.871275856283406,0.871782882935979,0.911078382540614
"244",243,0.87251224403378,0.873020882838821,0.911963167417627
"245",244,0.873774597924307,0.874247312565153,0.912839148538019
"246",245,0.874941076835806,0.875462272426222,0.91370641350063
"247",246,0.876197438540144,0.876665862028496,0.914565049032679
"248",247,0.877345940893075,0.877858180274868,0.915415140998435
"249",248,0.878592315620431,0.879039325365966,0.916256774407804
"250",249,0.87983669295239,0.880209394801559,0.917090033424827
"251",250,0.881013158840872,0.881368485382059,0.917915001376101
"252",251,0.882175642961578,0.882516693210118,0.918731760759108
"253",252,0.883370085408627,0.883654113692318,0.919540393250468
"254",253,0.884428704968721,0.884780841540941,0.920340979714102
"255",254,0.885487324528814,0.885896970775832,0.921133600209325
"256",255,0.886619847718575,0.887002594726336,0.921918333998847
"257",256,0.88764451155693,0.88809780603332,0.9226952595567
"258",257,0.888785024328276,0.889182696651263,0.923464454576089
"259",258,0.889769740258703,0.890257357850432,0.924225995977154
"260",259,0.890882289494499,0.891321880219112,0.924979959914673
"261",260,0.891966875194746,0.892376353665922,0.925726421785666
"262",261,0.893039476522615,0.89342086742218,0.926465456236943
"263",262,0.894160015339997,0.894455510044346,0.927197137172564
"264",263,0.895232616667865,0.895480369416513,0.927921537761234
"265",264,0.896187371667346,0.896495532752968,0.928638730443614
"266",265,0.897241996436647,0.897501086600801,0.92934878693957
"267",266,0.898176777482163,0.898497116842575,0.930051778255345
"268",267,0.899163490807986,0.899483708699039,0.930747774690654
"269",268,0.900116248412071,0.900460946731902,0.931436845845722
"270",269,0.90113292266884,0.901428914846649,0.932119060628239
"271",270,0.902031750597221,0.9023876962954,0.93279448726025
"272",271,0.903030448295423,0.903337373679822,0.933463193284983
"273",272,0.903933271014597,0.904278028954074,0.934125245573597
"274",273,0.904890023409474,0.905209743427799,0.934780710331872
"275",274,0.905796840919441,0.906132597769152,0.935429653106832
"276",275,0.906695668847822,0.907046672007863,0.936072138793292
"277",276,0.907676389987456,0.907952045538341,0.936708231640359
"278",277,0.908581210102027,0.908848797122803,0.937337995257847
"279",278,0.909513993752147,0.909737004894445,0.937961492622642
"280",279,0.91037886595879,0.910616746360633,0.938578786085
"281",280,0.911307654818117,0.911488098406134,0.939189937374782
"282",281,0.912170529629363,0.912351137296361,0.939795007607626
"283",282,0.912941524252375,0.913205938680658,0.940394057291061
"284",283,0.913804399063621,0.9140525775956,0.940987146330552
"285",284,0.914687247828831,0.914891128468316,0.941574334035499
"286",285,0.91552615389532,0.915721665119843,0.942155679125162
"287",286,0.91638703131117,0.916544260768487,0.942731239734533
"288",287,0.917138051980218,0.917358988033217,0.943301073420153
"289",288,0.91788108306768,0.918165918937067,0.943865237165866
"290",289,0.918751947460511,0.918965124910555,0.944423787388517
"291",290,0.919492981152577,0.919756676795128,0.944976779943593
"292",291,0.920325895032877,0.920540644846609,0.94552427013081
"293",292,0.921060936538753,0.921317098738661,0.946066312699644
"294",293,0.921849907720333,0.922086107566272,0.946602961854803
"295",294,0.922537011736695,0.922847739849236,0.94713427126165
"296",295,0.923186165240526,0.923602063535658,0.947660294051568
"297",296,0.92396714684052,0.924349146005457,0.948181082827274
"298",297,0.924702188346396,0.92508905407389,0.948696689668081
"299",298,0.925453209015444,0.92582185399507,0.949207166135101
"300",299,0.926160286985771,0.926547611465497,0.949712563276408
"301",300,0.92689333109625,0.927266391627597,0.950212931632136
"302",301,0.927562458554046,0.927978259073262,0.950708321239538
"303",302,0.928319471409282,0.92868327784739,0.951198781637987
"304",303,0.929048520728969,0.929381511451439,0.951684361873932
"305",304,0.929713653395972,0.930073022846972,0.952165110505802
"306",305,0.930400757412334,0.93075787445921,0.952641075608859
"307",306,0.931111830173454,0.931436128180585,0.953112304780012
"308",307,0.931798934189817,0.932107845374288,0.953578845142569
"309",308,0.932412134576512,0.932773086877826,0.954040743350956
"310",309,0.933051301103361,0.933431913006564,0.954498045595378
"311",310,0.933710441584174,0.934084383557282,0.954950797606442
"312",311,0.934333628947852,0.934730557811712,0.955399044659725
"313",312,0.934994766824061,0.935370494540085,0.955842831580307
"314",313,0.935613959396946,0.936004252004667,0.956282202747249
"315",314,0.936233151969831,0.936631887963291,0.956717202098034
"316",315,0.936856339333509,0.937253459672888,0.95714787313296
"317",316,0.937473534510998,0.93786902389301,0.957574258919489
"318",317,0.938046786989765,0.938478636889342,0.957996402096554
"319",318,0.938723904029146,0.939082354437219,0.958414344878827
"320",319,0.939319127857274,0.939680231825123,0.958828129060932
"321",320,0.939922341266988,0.94027232385818,0.959237796021634
"322",321,0.940443661465449,0.940858684861651,0.959643386727969
"323",322,0.940996939990253,0.941439368684405,0.960044941739346
"324",323,0.941502281025543,0.942014428702392,0.960442501211601
"325",324,0.942043575177968,0.942583917822103,0.960836104901013
"326",325,0.942534934445483,0.943147888484021,0.961225792168278
"327",326,0.943112181715044,0.943706392666059,0.961611601982448
"328",327,0.943731374287929,0.944259481886995,0.961993572924826
"329",328,0.944272668440354,0.944807207209884,0.962371743192824
"330",329,0.944764027707869,0.945349619245472,0.962746150603784
"331",330,0.94525738437078,0.945886768155591,0.96311683259876
"332",331,0.945764722801467,0.946418703656538,0.96348382624626
"333",332,0.946304019558496,0.946945475022456,0.963847168245954
"334",333,0.946811357989182,0.947467131088683,0.964206894932345
"335",334,0.9473566469324,0.94798372025511,0.964563042278401
"336",335,0.947943881178943,0.948495290489503,0.964915645899155
"337",336,0.948497159703746,0.949001889330832,0.965264741055261
"338",337,0.949054433019343,0.949503563892575,0.965610362656527
"339",338,0.949553781868444,0.950000360866008,0.965952545265401
"340",339,0.95006112029913,0.950492326523485,0.966291323100428
"341",340,0.950560469148231,0.950979506721704,0.966626730039674
"342",341,0.951061815392728,0.951461946904954,0.966958799624113
"343",342,0.951561164241829,0.951939692108352,0.96728756506098
"344",343,0.952018567787605,0.95241278696106,0.967613059227093
"345",344,0.952513921845913,0.952881275689492,0.967935314672139
"346",345,0.95299329674105,0.953345202120503,0.968254363621932
"347",346,0.953496640380943,0.953804609684562,0.968570237981632
"348",347,0.954015963184008,0.954259541418908,0.968882969338939
"349",348,0.954493340683748,0.954710039970697,0.969192588967249
"350",349,0.954892819763029,0.955156147600124,0.969499127828783
"351",350,0.955326254564049,0.955597906183536,0.969802616577682
"352",351,0.955745707597293,0.956035357216524,0.970103085563074
"353",352,0.95619711895688,0.956468541816998,0.970400564832108
"354",353,0.95660259022235,0.956897500728253,0.970695084132959
"355",354,0.957052004186541,0.957322274322009,0.970986672917803
"356",355,0.957501418150731,0.957742902601441,0.971275360345761
"357",356,0.957922868579372,0.958159425204187,0.971561175285816
"358",357,0.958376277334356,0.958571881405344,0.9718441463197
"359",358,0.958821696507754,0.958980310120442,0.972124301744753
"360",359,0.959247141727188,0.959384749908406,0.972401669576751
"361",360,0.959678579132811,0.959785238974496,0.972676277552707
"362",361,0.960058084258127,0.960181815173232,0.97294815313365
"363",362,0.960419612824876,0.960574516011306,0.973217323507362
"364",363,0.960809104927175,0.960963378650464,0.973483815591106
"365",364,0.961220568378834,0.961348439910385,0.973747656034312
"366",365,0.961626039644304,0.961729736271536,0.974008871221245
"367",366,0.96198357342026,0.962107303878005,0.97426748727364
"368",367,0.962345101987009,0.962481178540328,0.974523530053319
"369",368,0.96271661753074,0.962851395738284,0.974777025164773
"370",369,0.963114099214624,0.963217990623685,0.975027997957724
"371",370,0.963445666850427,0.963580998023143,0.975276473529661
"372",371,0.963775237090834,0.963940452440814,0.975522476728347
"373",372,0.964106804726636,0.964296388061137,0.975766032154309
"374",373,0.964428385385457,0.964648838751543,0.976007164163291
"375",374,0.96481588009236,0.964997838065153,0.976245896868695
"376",375,0.965171416472919,0.965343419243457,0.976482254143991
"377",376,0.965512971085704,0.965685615218972,0.976716259625103
"378",377,0.965894473606417,0.966024458617887,0.976947936712774
"379",378,0.966252007382373,0.966359981762689,0.977177308574907
"380",379,0.966583575018176,0.966692216674767,0.977404398148878
"381",380,0.966941108794132,0.967021195077007,0.977629228143834
"382",381,0.967268681639143,0.967346948396359,0.977851821042963
"383",382,0.967624218019702,0.967669507766392,0.978072199105738
"384",383,0.967925824724559,0.967988904029833,0.978290384370151
"385",384,0.968239415801795,0.968305167741084,0.97850639865491
"386",385,0.968551009483633,0.968618329168724,0.978720263561623
"387",386,0.968856610979283,0.968928418297992,0.978932000476959
"388",387,0.969146233311761,0.969235464833255,0.979141630574785
"389",388,0.969469811365979,0.969539498200451,0.979349174818287
"390",389,0.969757436303061,0.969840547549529,0.979554653962062
"391",390,0.970073024775692,0.970138641756854,0.979758088554196
"392",391,0.970380623666739,0.970433809427607,0.979959498938316
"393",392,0.970648274649857,0.970726078898165,0.98015890525563
"394",393,0.970941891773128,0.97101547823846,0.980356327446935
"395",394,0.971209542756246,0.971302035254323,0.980551785254615
"396",395,0.971477193739364,0.971585777489812,0.980745298224613
"397",396,0.971744844722482,0.971866732229522,0.980936885708388
"398",397,0.972014493100996,0.972144926500877,0.981126566864849
"399",398,0.972296125851889,0.972420387076404,0.981314360662267
"400",399,0.972537810694854,0.972693140475995,0.981500285880181
"401",400,0.972789482514801,0.972963212969143,0.981684361111266
"402",401,0.973085097033468,0.973230630577172,0.981866604763199
"403",402,0.973370724575154,0.973495419075443,0.982047035060497
"404",403,0.973618401604308,0.973757603995541,0.98222567004634
"405",404,0.973882057796633,0.974017210627457,0.982402527584377
"406",405,0.974131732221184,0.974274264021736,0.982577625360507
"407",406,0.974357437900977,0.974528788991627,0.982750980884654
"408",407,0.974595127953149,0.974780810115201,0.982922611492515
"409",408,0.974846799773096,0.975030351737462,0.983092534347295
"410",409,0.975114450756214,0.975277437972438,0.983260766441419
"411",410,0.975366122576161,0.975522092705256,0.983427324598239
"412",411,0.975633773559279,0.9757643395942,0.983592225473707
"413",412,0.975859479239072,0.976004202072758,0.98375548555805
"414",413,0.976095171895848,0.976241703351642,0.983917121177412
"415",414,0.976328867157227,0.976476866420806,0.984077148495488
"416",415,0.976524611906074,0.976709714051435,0.984235583515146
"417",416,0.97673833321349,0.976940268797929,0.984392442080017
"418",417,0.977003986801211,0.97716855299986,0.98454773987609
"419",418,0.977229692481005,0.977394588783927,0.984701492433274
"420",419,0.977449405974609,0.977618398065883,0.984853715126953
"421",420,0.977689093422177,0.977840002552451,0.985004423179522
"422",421,0.977904812124989,0.978059423743228,0.985153631661913
"423",422,0.978096562083044,0.978276682932568,0.985301355495098
"424",423,0.97829829901808,0.978491801211455,0.985447609451584
"425",424,0.978490048976135,0.978704799469355,0.985592408156888
"426",425,0.978687791120379,0.978915698396057,0.985735766091001
"427",426,0.978891525450812,0.979124518483498,0.985877697589836
"428",427,0.979091264990452,0.979331280027575,0.986018216846662
"429",428,0.979296996716282,0.979536003129937,0.98615733791352
"430",429,0.979528694582265,0.979738707699766,0.986295074702635
"431",430,0.979712454958734,0.979939413455543,0.986431440987799
"432",431,0.979948147615509,0.9801381399268,0.986566450405755
"433",432,0.980139897573564,0.980334906455856,0.986700116457556
"434",433,0.980333644927015,0.980529732199538,0.98683245250992
"435",434,0.980537379257448,0.980722636130888,0.986963471796562
"436",435,0.980731126610899,0.980913637040861,0.98709318741952
"437",436,0.98092487396435,0.981102753539998,0.987221612350464
"438",437,0.981086662991459,0.981290004060094,0.987348759431995
"439",438,0.981262433786343,0.981475406855853,0.987474641378926
"440",439,0.981476155093758,0.981658980006519,0.987599270779557
"441",440,0.981697865982758,0.981840741417501,0.987722660096932
"442",441,0.981839681055903,0.982020708821987,0.987844821670085
"443",442,0.982021444036976,0.982198899782535,0.987965767715276
"444",443,0.98219122264567,0.982375331692657,0.98808551032721
"445",444,0.982382972603725,0.98255002177839,0.988204061480248
"446",445,0.982550753817023,0.98272298709985,0.988321433029605
"447",446,0.982720532425717,0.982894244552773,0.988437636712531
"448",447,0.982888313639015,0.983063810870048,0.988552684149494
"449",448,0.983058092247709,0.98323170262323,0.988666586845333
"450",449,0.983237857833385,0.983397936224044,0.988779356190411
"451",450,0.983405639046683,0.983562527925874,0.988891003461758
"452",451,0.983569425469188,0.983725493825245,0.989001539824193
"453",452,0.983733211891693,0.98388684986328,0.989110976331446
"454",453,0.983928956640541,0.984046611827158,0.989219323927257
"455",454,0.984066776922893,0.984204795351551,0.989326593446477
"456",455,0.984236555531587,0.984361415920051,0.989432795616147
"457",456,0.984386360186317,0.984516488866583,0.989537941056573
"458",457,0.984530172654858,0.984670029376812,0.989642040282386
"459",458,0.984699951263552,0.984822052489525,0.989745103703596
"460",459,0.984829781964318,0.984972573098016,0.98984714162663
"461",460,0.984971597037463,0.985121605951449,0.989948164255366
"462",461,0.985141375646157,0.985269165656209,0.990048181692152
"463",462,0.985287185510095,0.985415266677249,0.990147203938813
"464",463,0.985430997978636,0.985559923339415,0.990245240897657
"465",464,0.985596781796537,0.98570314982877,0.990342302372462
"466",465,0.985710633334132,0.985844960193895,0.990438398069457
"467",466,0.985830477057916,0.985985368347186,0.99053353759829
"468",467,0.985972292131061,0.986124388066141,0.990627730472994
"469",468,0.986088141064053,0.986262032994628,0.990720986112935
"470",469,0.986215974369422,0.986398316644148,0.990813313843755
"471",470,0.986331823302414,0.986533252395085,0.990904722898304
"472",471,0.986487620143333,0.986666853497945,0.990995222417563
"473",472,0.986637424798063,0.986799133074583,0.99108482145156
"474",473,0.986765258103433,0.986930104119421,0.991173528960273
"475",474,0.98691706015356,0.987059779500651,0.991261353814527
"476",475,0.987042896063533,0.987188171961436,0.991348304796879
"477",476,0.98714476322875,0.987315294121088,0.991434390602502
"478",477,0.987246630393966,0.987441158476245,0.991519619840047
"479",478,0.987374463699336,0.987565777402038,0.991604001032509
"480",479,0.987502297004706,0.987689163153235,0.991687542618077
"481",480,0.987642114682454,0.987811327865393,0.99177025295098
"482",481,0.987761958406238,0.987932283555983,0.99185214030232
"483",482,0.987861828176058,0.988052042125519,0.9919332128609
"484",483,0.987989661481428,0.988170615358662,0.992013478734045
"485",484,0.988121489577591,0.98828801492533,0.992092945948407
"486",485,0.988279283813907,0.988404252381783,0.992171622450774
"487",486,0.98837715618833,0.988519339171712,0.992249516108863
"488",487,0.988498997307511,0.988633286627304,0.992326634712104
"489",488,0.988618841031295,0.98874610597031,0.992402985972422
"490",489,0.988722705591908,0.988857808313098,0.992478577525007
"491",490,0.988822575361728,0.98896840465969,0.992553416929076
"492",491,0.988930434713134,0.989077905906805,0.992627511668632
"493",492,0.9890602654139,0.989186322844877,0.992700869153211
"494",493,0.989150148206738,0.989293666159072,0.992773496718624
"495",494,0.989262002348937,0.989399946430293,0.992845401627685
"496",495,0.989375853886532,0.98950517413618,0.992916591070948
"497",496,0.989467734074767,0.989609359652095,0.992987072167415
"498",497,0.989563609053794,0.989712513252097,0.993056851965254
"499",498,0.989661481428218,0.989814645109921,0.993125937442504
"500",499,0.989775332965813,0.989915765299928,0.99319433550777
"501",500,0.989861220967858,0.990015883798066,0.993262053000915
"502",501,0.989953101156092,0.990115010482806,0.993329096693745
"503",502,0.99007094748448,0.990213155136082,0.993395473290685
"504",503,0.990150843300336,0.990310327444212,0.993461189429451
"505",504,0.990254707860949,0.990406536998819,0.993526251681711
"506",505,0.990356575026166,0.990501793297739,0.993590666553744
"507",506,0.990490400517725,0.990596105745921,0.993654440487091
"508",507,0.990568298938185,0.990689483656318,0.993717579859199
"509",508,0.990672163498798,0.990781936250775,0.993780090984057
"510",509,0.990758051500843,0.990873472660899,0.993841980112831
"511",510,0.990849931689077,0.990964101928933,0.993903253434484
"512",511,0.990935819691123,0.991053833008609,0.9939639170764
"513",512,0.991019710297772,0.991142674766005,0.994023977104994
"514",513,0.991099606113628,0.991230635980388,0.994083439526318
"515",514,0.991189488906466,0.991317725345046,0.994142310286664
"516",515,0.991295350862475,0.991403951468121,0.994200595273158
"517",516,0.991381238864521,0.991489322873427,0.994258300314346
"518",517,0.991479111238944,0.991573848001262,0.99431543118078
"519",518,0.991563001845593,0.991657535209217,0.994371993585596
"520",519,0.991652884638431,0.991740392772969,0.99442799318508
"521",520,0.991760743989837,0.991822428887075,0.994483435579239
"522",521,0.9918366450149,0.991903651665753,0.994538326312359
"523",522,0.991926527807739,0.991984069143658,0.994592670873559
"524",523,0.991996436646613,0.992063689276652,0.99464647469734
"525",524,0.992074335067073,0.992142519942563,0.99469974316413
"526",525,0.992144243905947,0.992220568941939,0.994752481600819
"527",526,0.992216150140217,0.992297843998797,0.994804695281295
"528",527,0.992300040746866,0.992374352761361,0.99485638942697
"529",528,0.99236994958574,0.992450102802799,0.994907569207301
"530",529,0.992433866238425,0.992525101621942,0.994958239740309
"531",530,0.992491790704921,0.992599356644011,0.99500840609309
"532",531,0.992571686520777,0.992672875221324,0.99505807328232
"533",532,0.992655577127426,0.992745664634007,0.99510724627476
"534",533,0.992713501593922,0.992817732090687,0.995155929987751
"535",534,0.99277542085121,0.992889084729192,0.995204129289704
"536",535,0.992855316667066,0.992959729617231,0.995251849000588
"537",536,0.992923228110544,0.993029673753077,0.995299093892417
"538",537,0.993017105694175,0.993098924066238,0.995345868689717
"539",538,0.993104991091617,0.99316748741813,0.995392178070007
"540",539,0.99318089211668,0.993235370602727,0.995438026664265
"541",540,0.993242811373968,0.993302580347226,0.995483419057387
"542",541,0.993314717608239,0.99336912331269,0.995528359788652
"543",542,0.993384626447113,0.99343500609469,0.995572853352168
"544",543,0.993436558727419,0.993500235223943,0.995616904197331
"545",544,0.993522446729465,0.99356481716694,0.995660516729261
"546",545,0.993582368591357,0.993628758326572,0.995703695309248
"547",546,0.993616324313096,0.993692065042747,0.995746444255185
"548",547,0.993664261802609,0.993754743593003,0.995788767842003
"549",548,0.993702212315141,0.993816800193113,0.995830670302096
"550",549,0.99376413157243,0.993878240997688,0.995872155825745
"551",550,0.993834040411304,0.99393907210077,0.995913228561536
"552",551,0.993911938831763,0.993999299536423,0.995953892616778
"553",552,0.993957878925881,0.994058929279315,0.99599415205791
"554",553,0.994017800787773,0.994117967245297,0.996034010910909
"555",554,0.994083714835854,0.994176419291977,0.996073473161694
"556",555,0.99413564711616,0.994234291219286,0.996112542756524
"557",556,0.994189576791863,0.994291588770039,0.99615122360239
"558",557,0.994239511676773,0.994348317630493,0.996189519567408
"559",558,0.994303428329458,0.994404483430898,0.996227434481208
"560",559,0.994351365818972,0.994460091746044,0.996264972135312
"561",560,0.994405295494675,0.994515148095798,0.996302136283517
"562",561,0.994467214751963,0.994569657945643,0.996338930642269
"563",562,0.994531131404648,0.994623626707208,0.996375358891034
"564",563,0.994579068894162,0.994677059738793,0.996411424672668
"565",564,0.994627006383676,0.994729962345888,0.996447131593779
"566",565,0.994674943873189,0.994782339781691,0.996482483225088
"567",566,0.994710896990325,0.994834197247617,0.996517483101788
"568",567,0.994766824061424,0.994885539893805,0.996552134723897
"569",568,0.994830740714109,0.994936372819614,0.996586441556605
"570",569,0.994886667785208,0.994986701074125,0.996620407030623
"571",570,0.994966563601064,0.995036529656631,0.996654034542529
"572",571,0.995000519322803,0.99508586351712,0.9966873274551
"573",572,0.99505245160311,0.995134707556759,0.996720289097656
"574",573,0.995100389092623,0.995183066628373,0.996752922766389
"575",574,0.995160310954515,0.995230945536914,0.996785231724693
"576",575,0.995208248444029,0.995278349039933,0.99681721920349
"577",576,0.995246198956561,0.99532528184804,0.996848888401556
"578",577,0.995288144259885,0.995371748625366,0.996880242485835
"579",578,0.995322099981624,0.995417753990015,0.996911284591763
"580",579,0.995348066121777,0.995463302514518,0.996942017823577
"581",580,0.99540199579748,0.995508398726275,0.996972445254624
"582",581,0.995455925473183,0.995553047108,0.997002569927674
"583",582,0.99552982910285,0.995597252098155,0.997032394855219
"584",583,0.995561787429192,0.995641018091389,0.997061923019776
"585",584,0.995595743150931,0.995684349438961,0.997091157374187
"586",585,0.995637688454256,0.995727250449168,0.997120100841912
"587",586,0.995671644175995,0.995769725387766,0.99714875631732
"588",587,0.995747545201058,0.995811778478386,0.997177126665985
"589",588,0.995797480085968,0.995853413902946,0.997205214724963
"590",589,0.995845417575482,0.995894635802063,0.997233023303085
"591",590,0.995883368088013,0.995935448275454,0.997260555181232
"592",591,0.995941292554509,0.995975855382339,0.997287813112613
"593",592,0.995981240462437,0.99601586114184,0.997314799823046
"594",593,0.996019190974969,0.996055469533368,0.997341518011224
"595",594,0.996061136278293,0.996094684497021,0.997367970348987
"596",595,0.996103081581618,0.996133509933962,0.997394159481591
"597",596,0.996149021675735,0.996171949706806,0.997420088027973
"598",597,0.996186972188266,0.996210007639995,0.997445758581007
"599",598,0.996226920096195,0.996247687520177,0.997471173707771
"600",599,0.996256881027141,0.996284993096571,0.997496335949798
"601",600,0.996288839353483,0.996321928081339,0.997521247823334
"602",601,0.996318800284429,0.996358496149948,0.997545911819586
"603",602,0.99634077163379,0.996394700941532,0.997570330404975
"604",603,0.996392703914096,0.996430546059245,0.99759450602138
"605",604,0.99643464921742,0.99646603507062,0.997618441086383
"606",605,0.996468604939159,0.996501171507914,0.99764213799351
"607",606,0.996496568474709,0.996535958868457,0.997665599112471
"608",607,0.996524532010259,0.996570400614994,0.997688826789398
"609",608,0.996552495545808,0.996604500176026,0.997711823347078
"610",609,0.996580459081358,0.996638260946147,0.997734591085186
"611",610,0.996602430430718,0.996671686286374,0.997757132280514
"612",611,0.996638383547854,0.996704779524483,0.997779449187202
"613",612,0.996684323641971,0.996737543955328,0.997801544036957
"614",613,0.996702300200539,0.996769982841173,0.997823419039285
"615",614,0.996728266340692,0.996802099412006,0.997845076381702
"616",615,0.99676821424862,0.99683389686586,0.997866518229962
"617",616,0.996808162156548,0.996865378369127,0.997887746728267
"618",617,0.996842117878287,0.996896547056868,0.997908763999485
"619",618,0.996880068390818,0.99692740603312,0.99792957214536
"620",619,0.996908031926368,0.996957958371207,0.997950173246724
"621",620,0.996935995461918,0.996988207114035,0.997970569363704
"622",621,0.996961961602071,0.997018155274396,0.99799076253593
"623",622,0.996999912114603,0.997047805835265,0.998010754782735
"624",623,0.99702388085936,0.997077161750089,0.99803054810336
"625",624,0.997057836581098,0.997106225943082,0.998050144477155
"626",625,0.997089794907441,0.99713500130951,0.998069545863772
"627",626,0.997107771466008,0.997163490715981,0.998088754203367
"628",627,0.997133737606162,0.997191697000719,0.99810777141679
"629",628,0.997155708955522,0.997219622973851,0.998126599405778
"630",629,0.997175682909486,0.99724727141768,0.998145240053145
"631",630,0.99721762821281,0.997274645086962,0.998163695222971
"632",631,0.997259573516135,0.997301746709172,0.99818196676079
"633",632,0.997277550074703,0.997328578984781,0.998200056493769
"634",633,0.997309508401045,0.997355144587513,0.998217966230899
"635",634,0.997319495378027,0.997381446164615,0.998235697763166
"636",635,0.997337471936595,0.997407486337117,0.998253252863739
"637",636,0.997365435472144,0.997433267700089,0.998270633288143
"638",637,0.997381414635316,0.997458792822896,0.998287840774434
"639",638,0.997411375566262,0.997484064249454,0.998304877043377
"640",639,0.997441336497208,0.99750908449848,0.998321743798611
"641",640,0.997465305241965,0.997533856063741,0.998338442726826
"642",641,0.997499260963703,0.997558381414297,0.998354975497929
"643",642,0.997527224499253,0.997582662994749,0.998371343765212
"644",643,0.99755119324401,0.997606703225478,0.998387549165513
"645",644,0.997581154174956,0.997630504502883,0.998403593319388
"646",645,0.997609117710506,0.997654069199621,0.998419477831264
"647",646,0.997639078641452,0.997677399664837,0.998435204289606
"648",647,0.997655057804623,0.997700498224399,0.998450774267073
"649",648,0.997677029153983,0.997723367181127,0.998466189320676
"650",649,0.99770099789874,0.99774600881502,0.998481450991932
"651",650,0.9977229692481,0.997768425383481,0.998496560807022
"652",651,0.997748935388254,0.997790619121542,0.998511520276941
"653",652,0.997774901528407,0.99781259224208,0.998526330897646
"654",653,0.997794875482371,0.997834346936043,0.998540994150213
"655",654,0.997810854645542,0.997855885372661,0.998555511500979
"656",655,0.997842812971885,0.997877209699661,0.998569884401692
"657",656,0.99785679473966,0.997898322043481,0.998584114289653
"658",657,0.997882760879813,0.997919224509481,0.998598202587863
"659",658,0.99790073743838,0.997939919182147,0.998612150705164
"660",659,0.997932695764723,0.997960408125302,0.998625960036379
"661",660,0.997952669718687,0.997980693382307,0.998639631962452
"662",661,0.997968648881858,0.998000776976265,0.998653167850588
"663",662,0.997988622835822,0.99802066091022,0.998666569054387
"664",663,0.998002604603597,0.998040347167354,0.99867983691398
"665",664,0.998012591580579,0.998059837711186,0.998692972756164
"666",665,0.998020581162165,0.998079134485765,0.998705977894534
"667",666,0.998048544697714,0.998098239415862,0.998718853629616
"668",667,0.998064523860885,0.998117154407162,0.998731601248993
"669",668,0.998082500419453,0.998135881346449,0.998744222027438
"670",669,0.998100476978021,0.998154422101797,0.998756717227039
"671",670,0.998120450931985,0.998172778522753,0.998769088097327
"672",671,0.998144419676742,0.99819095244052,0.998781335875398
"673",672,0.998166391026102,0.998208945668141,0.998793461786042
"674",673,0.998190359770859,0.998226760000672,0.998805467041859
"675",674,0.998210333724823,0.998244397215368,0.998817352843384
"676",675,0.998224315492598,0.998261859071852,0.998829120379209
"677",676,0.998240294655769,0.998279147312296,0.998840770826095
"678",677,0.998250281632751,0.998296263661587,0.998852305349099
"679",678,0.998272252982111,0.998313209827501,0.99886372510168
"680",679,0.998286234749886,0.998329987500876,0.998875031225825
"681",680,0.998302213913057,0.998346598355771,0.998886224852155
"682",681,0.998322187867021,0.998363044049639,0.998897307100042
"683",682,0.998340164425589,0.998379326223488,0.99890827907772
"684",683,0.998352148797967,0.998395446502047,0.998919141882397
"685",684,0.998374120147328,0.998411406493921,0.99892989660036
"686",685,0.998392096705895,0.998427207791758,0.998940544307092
"687",686,0.998404081078274,0.998442851972401,0.998951086067372
"688",687,0.998428049823031,0.998458340597045,0.998961522935385
"689",688,0.998444028986202,0.998473675211398,0.998971855954825
"690",689,0.99845601335858,0.998488857345824,0.998982086159005
"691",690,0.998464002940166,0.998503888515505,0.998992214570951
"692",691,0.998473989917148,0.998518770220584,0.999002242203516
"693",692,0.998485974289526,0.998533503946318,0.999012170059469
"694",693,0.998507945638887,0.998548091163222,0.999021999131605
"695",694,0.99853391177904,0.99856253332722,0.999031730402839
"696",695,0.998553885733004,0.998576831879783,0.999041364846306
"697",696,0.998575857082365,0.998590988248077,0.999050903425459
"698",697,0.998601823222518,0.998605003845103,0.999060347094164
"699",698,0.998613807594896,0.998618880069836,0.999069696796795
"700",699,0.998631784153464,0.998632618307367,0.999078953468331
"701",700,0.998651758107428,0.998646219929036,0.999088118034446
"702",701,0.998673729456788,0.998659686292573,0.999097191411604
"703",702,0.998687711224563,0.99867301874223,0.999106174507151
"704",703,0.998695700806149,0.998686218608913,0.999115068219404
"705",704,0.99871167996932,0.998699287210319,0.999123873437742
"706",705,0.998725661737095,0.998712225851062,0.999132591042693
"707",706,0.998737646109473,0.998725035822804,0.999141221906026
"708",707,0.998751627877248,0.998737718404387,0.999149766890833
"709",708,0.998763612249627,0.998750274861954,0.999158226851621
"710",709,0.998773599226608,0.998762706449076,0.999166602634393
"711",710,0.998781588808194,0.998775014406884,0.999174895076734
"712",711,0.998793573180572,0.998787199964179,0.999183105007895
"713",712,0.998809552343744,0.998799264337568,0.999191233248876
"714",713,0.998823534111519,0.998811208731575,0.999199280612508
"715",714,0.9988335210885,0.998823034338763,0.999207247903534
"716",715,0.998853495042465,0.998834742339857,0.999215135918689
"717",716,0.998865479414843,0.998846333903855,0.999222945446782
"718",717,0.998875466391825,0.998857810188148,0.999230677268773
"719",718,0.998887450764203,0.998869172338634,0.999238332157849
"720",719,0.998903429927375,0.998880421489833,0.999245910879506
"721",720,0.998909422113564,0.998891558764997,0.999253414191623
"722",721,0.998925401276735,0.998902585276225,0.999260842844537
"723",722,0.998937385649114,0.99891350212457,0.99926819758112
"724",723,0.998949370021492,0.998924310400154,0.99927547913685
"725",724,0.998963351789267,0.998935011182267,0.999282688239891
"726",725,0.998971341370852,0.998945605539487,0.999289825611157
"727",726,0.998979330952438,0.998956094529773,0.999296891964394
"728",727,0.998987320534024,0.998966479200582,0.99930388800624
"729",728,0.99901128927878,0.998976760588963,0.999310814436307
"730",729,0.999015284069573,0.998986939721669,0.999317671947244
"731",730,0.999023273651159,0.998997017615252,0.999324461224806
"732",731,0.999033260628141,0.999006995276169,0.999331182947928
"733",732,0.999049239791312,0.999016873700879,0.999337837788788
"734",733,0.999053234582105,0.999026653875943,0.999344426412874
"735",734,0.999065218954483,0.999036336778125,0.999350949479056
"736",735,0.999077203326862,0.999045923374483,0.999357407639644
"737",736,0.999085192908447,0.999055414622473,0.999363801540461
"738",737,0.999093182490033,0.999064811470036,0.999370131820902
"739",738,0.999107164257808,0.999074114855698,0.999376399114
"740",739,0.999119148630186,0.999083325708664,0.99938260404649
"741",740,0.999127138211772,0.999092444948906,0.99938874723887
"742",741,0.99913912258415,0.999101473487256,0.999394829305465
"743",742,0.999149109561132,0.9991104122255,0.999400850854486
"744",743,0.999155101747321,0.999119262056463,0.999406812488093
"745",744,0.999169083515096,0.999128023864101,0.999412714802454
"746",745,0.999177073096682,0.99913669852359,0.999418558387806
"747",746,0.99919504965525,0.999145286901408,0.999424343828513
"748",747,0.999199044446042,0.999153789855425,0.999430071703122
"749",748,0.999211028818421,0.99916220823499,0.999435742584427
"750",749,0.999229005376988,0.999170542881012,0.99944135703952
"751",750,0.99923899235397,0.999178794626044,0.999446915629852
"752",751,0.999256968912538,0.999186964294369,0.999452418911286
"753",752,0.99926695588952,0.999195052702079,0.999457867434154
"754",753,0.999270950680313,0.999203060657158,0.999463261743315
"755",754,0.999272948075709,0.99921098895956,0.999468602378202
"756",755,0.999278940261898,0.999218838401293,0.999473889872884
"757",756,0.999282935052691,0.999226609766494,0.999479124756115
"758",757,0.999292922029673,0.999234303831507,0.999484307551388
"759",758,0.999302909006655,0.999241921364965,0.999489438776986
"760",759,0.999306903797448,0.99924946312786,0.999494518946036
"761",760,0.99931689077443,0.999256929873624,0.999499548566559
"762",761,0.999320885565223,0.999264322348202,0.999504528141523
"763",762,0.999332869937601,0.999271641290125,0.999509458168887
"764",763,0.99933886212379,0.999278887430587,0.99951433914166
"765",764,0.999342856914583,0.999286061493514,0.999519171547942
"766",765,0.999348849100773,0.999293164195639,0.999523955870978
"767",766,0.999354841286962,0.999300196246571,0.999528692589204
"768",767,0.999358836077755,0.999307158348869,0.999533382176297
"769",768,0.999370820450133,0.999314051198109,0.999538025101218
"770",769,0.99937281784553,0.999320875482953,0.999542621828265
"771",770,0.999380807427115,0.999327631885222,0.999547172817113
"772",771,0.999388797008701,0.999334321079958,0.999551678522866
"773",772,0.999404776171872,0.999340943735495,0.999556139396097
"774",773,0.999406773567268,0.999347500513525,0.999560555882898
"775",774,0.999412765753457,0.999353992069165,0.999564928424921
"776",775,0.99941676054425,0.999360419051018,0.999569257459424
"777",776,0.999418757939647,0.999366782101242,0.999573543419314
"778",777,0.999432739707422,0.999373081855614,0.999577786733191
"779",778,0.999434737102818,0.99937931894359,0.999581987825389
"780",779,0.999438731893611,0.999385493988369,0.999586147116021
"781",780,0.999440729289007,0.99939160760696,0.99959026502102
"782",781,0.999442726684404,0.999397660410233,0.99959434195218
"783",782,0.999454711056782,0.999403653002993,0.999598378317197
"784",783,0.999460703242971,0.999409585984028,0.99960237451971
"785",784,0.999470690219953,0.999415459946176,0.999606330959345
"786",785,0.999470690219953,0.999421275476384,0.999610248031747
"787",786,0.999478679801539,0.999427033155763,0.999614126128628
"788",787,0.999482674592332,0.999432733559647,0.9996179656378
"789",788,0.999490664173917,0.999438377257653,0.999621766943217
"790",789,0.999492661569314,0.999443964813735,0.999625530425014
"791",790,0.999502648546296,0.999449496786241,0.999629256459541
"792",791,0.999504645941692,0.999454973727968,0.999632945419405
"793",792,0.999506643337088,0.999460396186219,0.999636597673505
"794",793,0.999510638127881,0.999465764702857,0.99964021358707
"795",794,0.999518627709467,0.999471079814356,0.999643793521693
"796",795,0.99952262250026,0.99947634205186,0.999647337835372
"797",796,0.999526617291053,0.999481551941231,0.99965084688254
"798",797,0.999530612081845,0.999486710003104,0.999654321014106
"799",798,0.999534606872638,0.999491816752939,0.999657760577485
"800",799,0.999540599058827,0.999496872701069,0.999661165916637
"801",800,0.999540599058827,0.999501878352757,0.999664537372097
"802",801,0.999540599058827,0.999506834208241,0.999667875281016
"803",802,0.999548588640413,0.999511740762787,0.999671179977186
"804",803,0.999548588640413,0.999516598506736,0.99967445179108
"805",804,0.999550586035809,0.999521407925555,0.999677691049881
"806",805,0.999554580826602,0.999526169499885,0.999680898077519
"807",806,0.999556578221999,0.999530883705588,0.999684073194698
"808",807,0.999560573012791,0.999535551013794,0.999687216718934
"809",808,0.999564567803584,0.999540171890951,0.999690328964581
"810",809,0.999568562594377,0.999544746798869,0.999693410242867
"811",810,0.99957255738517,0.999549276194766,0.999696460861921
"812",811,0.999582544362152,0.999553760531314,0.999699481126809
"813",812,0.999586539152945,0.999558200256686,0.999702471339558
"814",813,0.999592531339134,0.999562595814597,0.999705431799194
"815",814,0.999596526129927,0.999566947644351,0.999708362801764
"816",815,0.999598523525323,0.999571256180886,0.999711264640372
"817",816,0.999604515711512,0.999575521854813,0.999714137605203
"818",817,0.999608510502305,0.999579745092463,0.999716981983556
"819",818,0.999612505293098,0.999583926315929,0.999719798059871
"820",819,0.999616500083891,0.999588065943104,0.999722586115759
"821",820,0.999616500083891,0.999592164387729,0.999725346430028
"822",821,0.999636474037855,0.99959622205943,0.99972807927871
"823",822,0.999640468828647,0.999600239363761,0.999730784935094
"824",823,0.999640468828647,0.999604216702241,0.999733463669747
"825",824,0.999640468828647,0.9996081544724,0.999736115750545
"826",825,0.999642466224044,0.999612053067813,0.999738741442698
"827",826,0.999648458410233,0.999615912878141,0.999741341008778
"828",827,0.999654450596422,0.999619734289174,0.999743914708743
"829",828,0.999656447991819,0.999623517682861,0.999746462799965
"830",829,0.999662440178008,0.999627263437357,0.999748985537256
"831",830,0.999664437573404,0.999630971927055,0.999751483172892
"832",831,0.999668432364197,0.999634643522626,0.999753955956638
"833",832,0.999670429759594,0.999638278591053,0.999756404135774
"834",833,0.99967242715499,0.999641877495674,0.999758827955121
"835",834,0.999674424550386,0.999645440596209,0.999761227657063
"836",835,0.999678419341179,0.999648968248805,0.999763603481571
"837",836,0.999682414131972,0.999652460806065,0.999765955666231
"838",837,0.999688406318161,0.999655918617088,0.999768284446262
"839",838,0.999692401108954,0.999659342027498,0.999770590054544
"840",839,0.999696395899747,0.999662731379486,0.999772872721641
"841",840,0.999702388085936,0.999666087011838,0.999775132675821
"842",841,0.999704385481332,0.999669409259971,0.999777370143081
"843",842,0.999704385481332,0.999672698455967,0.99977958534717
"844",843,0.999706382876729,0.999675954928605,0.99978177850961
"845",844,0.999708380272125,0.999679179003396,0.999783949849719
"846",845,0.999712375062918,0.999682371002612,0.999786099584632
"847",846,0.999714372458314,0.999685531245322,0.999788227929326
"848",847,0.999716369853711,0.99968866004742,0.999790335096637
"849",848,0.999718367249107,0.999691757721661,0.999792421297282
"850",849,0.999720364644504,0.999694824577687,0.999794486739884
"851",850,0.999724359435296,0.999697860922063,0.999796531630989
"852",851,0.999728354226089,0.999700867058304,0.999798556175088
"853",852,0.999734346412278,0.999703843286906,0.999800560574636
"854",853,0.999740338598468,0.999706789905378,0.999802545030075
"855",854,0.999740338598468,0.99970970720827,0.999804509739853
"856",855,0.999742335993864,0.999712595487202,0.999806454900442
"857",856,0.99974433338926,0.999715455030895,0.99980838070636
"858",857,0.999748328180053,0.999718286125196,0.999810287350188
"859",858,0.99975032557545,0.999721089053113,0.999812175022594
"860",859,0.999752322970846,0.999723864094836,0.999814043912345
"861",860,0.999754320366242,0.999726611527771,0.999815894206332
"862",861,0.999758315157035,0.999729331626563,0.999817726089587
"863",862,0.999758315157035,0.999732024663126,0.999819539745299
"864",863,0.999764307343224,0.999734690906672,0.999821335354835
"865",864,0.999768302134017,0.999737330623732,0.999823113097757
"866",865,0.999768302134017,0.999739944078189,0.999824873151842
"867",866,0.999774294320206,0.9997425315313,0.999826615693096
"868",867,0.999776291715603,0.999745093241724,0.999828340895775
"869",868,0.999776291715603,0.999747629465548,0.999830048932401
"870",869,0.999780286506396,0.999750140456311,0.999831739973778
"871",870,0.999786278692585,0.999752626465032,0.999833414189012
"872",871,0.999788276087981,0.999755087740231,0.999835071745527
"873",872,0.999788276087981,0.999757524527958,0.999836712809078
"874",873,0.999790273483378,0.999759937071816,0.999838337543774
"875",874,0.999798263064963,0.999762325612985,0.99983994611209
"876",875,0.999798263064963,0.999764690390244,0.999841538674884
"877",876,0.99980026046036,0.99976703164,0.999843115391413
"878",877,0.999802257855756,0.999769349596308,0.999844676419351
"879",878,0.999802257855756,0.999771644490893,0.999846221914801
"880",879,0.999802257855756,0.999773916553179,0.999847752032315
"881",880,0.999804255251152,0.999776166010305,0.999849266924905
"882",881,0.999804255251152,0.999778393087151,0.999850766744061
"883",882,0.999804255251152,0.999780598006363,0.999852251639768
"884",883,0.999808250041945,0.999782780988368,0.999853721760516
"885",884,0.999808250041945,0.999784942251406,0.999855177253317
"886",885,0.999808250041945,0.999787082011541,0.999856618263724
"887",886,0.999810247437342,0.999789200482691,0.999858044935837
"888",887,0.999812244832738,0.999791297876647,0.999859457412326
"889",888,0.999812244832738,0.999793374403091,0.999860855834438
"890",889,0.999814242228135,0.99979543026962,0.999862240342018
"891",890,0.999814242228135,0.999797465681767,0.999863611073518
"892",891,0.999814242228135,0.99979948084302,0.999864968166011
"893",892,0.999814242228135,0.999801475954844,0.999866311755209
"894",893,0.999814242228135,0.9998034512167,0.99986764197547
"895",894,0.999818237018927,0.999805406826062,0.999868958959819
"896",895,0.999818237018927,0.999807342978443,0.999870262839954
"897",896,0.999818237018927,0.999809259867411,0.999871553746266
"898",897,0.999826226600513,0.999811157684608,0.999872831807845
"899",898,0.999828223995909,0.999813036619769,0.999874097152498
"900",899,0.999832218786702,0.999814896860742,0.999875349906762
"901",900,0.999832218786702,0.999816738593509,0.999876590195913
"902",901,0.999832218786702,0.999818562002199,0.999877818143981
"903",902,0.999834216182099,0.99982036726911,0.999879033873761
"904",903,0.999836213577495,0.999822154574727,0.999880237506828
"905",904,0.999836213577495,0.999823924097741,0.999881429163546
"906",905,0.999838210972891,0.999825676015064,0.999882608963081
"907",906,0.999840208368288,0.999827410501849,0.999883777023415
"908",907,0.999840208368288,0.999829127731505,0.999884933461354
"909",908,0.999842205763684,0.999830827875719,0.999886078392543
"910",909,0.999842205763684,0.999832511104468,0.999887211931477
"911",910,0.999846200554477,0.999834177586039,0.99988833419151
"912",911,0.999846200554477,0.999835827487045,0.999889445284869
"913",912,0.99985019534527,0.999837460972442,0.999890545322664
"914",913,0.999852192740666,0.999839078205544,0.999891634414901
"915",914,0.999852192740666,0.99984067934804,0.999892712670488
"916",915,0.999852192740666,0.999842264560014,0.999893780197254
"917",916,0.999852192740666,0.999843833999955,0.99989483710195
"918",917,0.999854190136063,0.999845387824775,0.999895883490269
"919",918,0.999854190136063,0.999846926189825,0.99989691946685
"920",919,0.999854190136063,0.999848449248914,0.999897945135292
"921",920,0.999854190136063,0.999849957154316,0.999898960598163
"922",921,0.999854190136063,0.999851450056795,0.999899965957009
"923",922,0.999858184926855,0.999852928105611,0.999900961312368
"924",923,0.999858184926855,0.999854391448543,0.999901946763775
"925",924,0.999858184926855,0.999855840231898,0.999902922409777
"926",925,0.999860182322252,0.999857274600527,0.999903888347939
"927",926,0.999860182322252,0.999858694697841,0.999904844674855
"928",927,0.999860182322252,0.999860100665825,0.99990579148616
"929",928,0.999866174508441,0.99986149264505,0.999906728876535
"930",929,0.999868171903837,0.999862870774691,0.99990765693972
"931",930,0.999870169299234,0.999864235192536,0.999908575768522
"932",931,0.99987216669463,0.999865586035002,0.999909485454824
"933",932,0.999874164090027,0.999866923437153,0.999910386089597
"934",933,0.999876161485423,0.999868247532705,0.999911277762904
"935",934,0.999878158880819,0.999869558454046,0.999912160563913
"936",935,0.999878158880819,0.999870856332247,0.999913034580906
"937",936,0.999878158880819,0.999872141297073,0.999913899901284
"938",937,0.999878158880819,0.999873413477002,0.99991475661158
"939",938,0.999882153671612,0.99987467299923,0.999915604797467
"940",939,0.999882153671612,0.99987591998969,0.999916444543763
"941",940,0.999882153671612,0.999877154573062,0.999917275934443
"942",941,0.999882153671612,0.999878376872785,0.999918099052649
"943",942,0.999884151067009,0.999879587011069,0.999918913980691
"944",943,0.999886148462405,0.999880785108911,0.999919720800064
"945",944,0.999886148462405,0.999881971286103,0.99992051959145
"946",945,0.999888145857801,0.999883145661243,0.999921310434728
"947",946,0.999890143253198,0.999884308351754,0.999922093408985
"948",947,0.999890143253198,0.999885459473887,0.999922868592518
"949",948,0.999890143253198,0.999886599142737,0.999923636062845
"950",949,0.999890143253198,0.999887727472256,0.999924395896715
"951",950,0.999890143253198,0.99988884457526,0.999925148170112
"952",951,0.999892140648594,0.999889950563445,0.999925892958264
"953",952,0.999894138043991,0.999891045547393,0.99992663033565
"954",953,0.999896135439387,0.999892129636588,0.999927360376008
"955",954,0.99990013023018,0.999893202939426,0.999928083152343
"956",955,0.99990013023018,0.99989426556322,0.999928798736933
"957",956,0.99990013023018,0.999895317614221,0.999929507201338
"958",957,0.99990013023018,0.999896359197618,0.999930208616404
"959",958,0.99990013023018,0.999897390417559,0.999930903052274
"960",959,0.99990013023018,0.99989841137715,0.999931590578391
"961",960,0.999902127625576,0.999899422178475,0.999932271263509
"962",961,0.999902127625576,0.999900422922602,0.999932945175697
"963",962,0.999904125020973,0.999901413709592,0.999933612382347
"964",963,0.999904125020973,0.999902394638512,0.99993427295018
"965",964,0.999904125020973,0.999903365807444,0.999934926945252
"966",965,0.999904125020973,0.999904327313492,0.999935574432966
"967",966,0.999906122416369,0.999905279252795,0.999936215478068
"968",967,0.999908119811765,0.999906221720538,0.999936850144666
"969",968,0.999910117207162,0.999907154810954,0.999937478496225
"970",969,0.999910117207162,0.999908078617343,0.999938100595582
"971",970,0.999912114602558,0.999908993232074,0.999938716504947
"972",971,0.999912114602558,0.999909898746599,0.999939326285911
"973",972,0.999914111997955,0.99991079525146,0.999939929999453
"974",973,0.999914111997955,0.999911682836297,0.999940527705945
"975",974,0.999916109393351,0.999912561589858,0.999941119465159
"976",975,0.999916109393351,0.99991343160001,0.999941705336269
"977",976,0.999916109393351,0.999914292953744,0.999942285377865
"978",977,0.999916109393351,0.999915145737187,0.99994285964795
"979",978,0.999916109393351,0.999915990035608,0.999943428203953
"980",979,0.999916109393351,0.999916825933428,0.999943991102728
"981",980,0.999916109393351,0.999917653514229,0.999944548400568
"982",981,0.999918106788747,0.99991847286076,0.999945100153201
"983",982,0.999918106788747,0.999919284054948,0.999945646415804
"984",983,0.999918106788747,0.999920087177904,0.999946187243003
"985",984,0.999918106788747,0.999920882309933,0.999946722688881
"986",985,0.999918106788747,0.999921669530539,0.999947252806984
"987",986,0.999918106788747,0.999922448918439,0.999947777650324
"988",987,0.999920104184144,0.999923220551562,0.999948297271386
"989",988,0.999920104184144,0.999923984507066,0.999948811722131
"990",989,0.999924098974937,0.999924740861338,0.999949321054006
"991",990,0.999924098974937,0.999925489690007,0.999949825317944
"992",991,0.999926096370333,0.99992623106795,0.999950324564372
"993",992,0.999926096370333,0.999926965069297,0.999950818843215
"994",993,0.999926096370333,0.999927691767442,0.999951308203901
"995",994,0.99992809376573,0.999928411235049,0.999951792695368
"996",995,0.99992809376573,0.999929123544057,0.999952272366063
"997",996,0.99992809376573,0.999929828765693,0.999952747263956
"998",997,0.999930091161126,0.999930526970471,0.999953217436535
"999",998,0.999930091161126,0.999931218228207,0.999953682930819
"1000",999,0.999930091161126,0.999931902608021,0.999954143793358
"1001",1000,0.999930091161126,0.999932580178345,0.999954600070238

